A provably stable numerical method for the anisotropic diffusion equation in confined magnetic fields

We present a novel numerical method for solving the anisotropic diffusion equation in magnetic fields confined to a periodic box which is accurate and provably stable. We derive energy estimates of the solution of the continuous initial boundary value problem. A discrete formulation is presented using operator splitting in time with the summation by parts finite difference approximation of spatial derivatives for the perpendicular diffusion operator. Weak penalty procedures are derived for implementing both boundary conditions and parallel diffusion operator obtained by field line tracing. We prove that the fully-discrete approximation is unconditionally stable. Discrete energy estimates are shown to match the continuous energy estimate given the correct choice of penalty parameters. A nonlinear penalty parameter is shown to provide an effective method for tuning the parallel diffusion penalty and significantly minimises rounding errors. Several numerical experiments, using manufactured solutions, the ``NIMROD benchmark'' problem and a single island problem, are presented to verify numerical accuracy, convergence, and asymptotic preserving properties of the method. Finally, we present a magnetic field with chaotic regions and islands and show the contours of the anisotropic diffusion equation reproduce key features in the field.

==> data_MMS_DP_spatial_Tests_theta05.csv <==
21	0.5374042951243275	0.3084026330568725
31	0.21366227595222204	0.07691044886319348
41	0.11409496851642162	0.03443414383628684
51	0.07069860151920397	0.018321956051140675
61	0.04800736851965099	0.010498824050156967
71	0.03469259005567097	0.006384973325566863
81	0.026226828226455508	0.0040870109906554035
91	0.020515680665295355	0.002732697796157734
101	0.016483307090368316	0.001896034297708791


==> data_MMS_DP_spatial_Tests_theta10.csv <==
21	0.5387065270500635	0.3186935806347367
31	0.21386229743179966	0.08105491304809495
41	0.1141563254686078	0.03573626814198397
51	0.07072217620987435	0.018818637317599664
61	0.048017008866637664	0.01073089425045016
71	0.03469609957190418	0.006510154778101531
81	0.026227332113563085	0.004161649456857259
91	0.02051461108005108	0.002780525758085327
101	0.01648138508825769	0.0019283731532782776


==> data_MMS_DP_temporal_Tests_theta05.csv <==
21	0.006169094484702111	0.003912022160045386
31	0.00236055076702114	0.0016817254730568207
41	0.0011917535333982473	0.0009396029113509479
51	0.0007025952202415684	0.0006006793378027993
61	0.00045721654931722694	0.0004172662926486612
71	0.00031856979100320656	0.0003067637084124546
81	0.00023334422137993695	0.0002350294545521202
91	0.00017756113864464404	0.00018582249615964702
101	0.00013923014854465957	0.0001506030302964823


==> data_MMS_DP_temporal_Tests_theta10.csv <==
21	0.021686014314838152	0.023547461473475553
31	0.016034306321967607	0.01700960519149622
41	0.012676667033694942	0.013254708684909876
51	0.010467224755711484	0.010845349290403834
61	0.008907948775028568	0.009173348728090882
71	0.007750437910765897	0.007946541771126978
81	0.006857865259741219	0.0070084954684767305
91	0.006148946842900205	0.0062681914817243195
101	0.0055724565130831965	0.005669155839805589


==> data_NB_AP_O2.csv <==
KP,poll 0.05,poll 0.1
0,0.0027412501703476533,0.0027480819318519423
3,0.0027412512834454894,0.00274808500581869
5,0.0027413405655184464,0.002748338252409832
6,0.0027417188247456092,0.0027493111413119387
7,0.0027443580096702114,0.0027528210227472094
9,0.002747331901090222,0.002755426727601651
10,0.002747380321655002,0.002755464059244761


==> data_NB_AP_O4.csv <==
KP,poll 0.05,poll 0.1
0,5.210029885072132e-6,5.15914650689453e-6
3,5.209998429678286e-6,5.1589823114595035e-6
5,5.208241035448147e-6,5.147408160821598e-6
6,5.1955487171406745e-6,5.102141129254001e-6
7,5.0452016194801885e-6,4.717426277389691e-6
9,4.704518967613147e-6,4.179449175745198e-6
10,4.69689505855353e-6,4.169668888942546e-6


==> data_NB_O2_theta0.5.csv <==
N,abs 0.0,abs 10.0,abs 3.0,abs 5.0,abs 6.0,abs 7.0,abs 9.0,rel 0.0,rel 10.0,rel 3.0,rel 5.0,rel 6.0,rel 7.0,rel 9.0
21,0.012805955903735336,0.009403737112481967,0.01280595320203027,0.01280568542670382,0.01280325493652425,0.012779314602869705,0.011395984273478817,0.001487181683172201,0.0010920751010059747,0.0014871813694177013,0.001487150272124872,0.0014868680143611127,0.0014840877747626237,0.001323438812427323
31,0.008268738294507624,0.002337287599182827,0.008268735628273403,0.008268471436788495,0.008266071290888561,0.008242227242090066,0.006520285532267009,0.000640176921164699,0.00018095597246259098,0.0006401767147412334,0.0006401562606785479,0.0006399704381312813,0.000638124399569623,0.0005048093395257202
41,0.006128900108944993,0.006106435233494065,0.006128900230504059,0.0061289122611032495,0.006129021605983176,0.00613011099260692,0.006200663750910677,0.0003558808123553055,0.0003545763665358559,0.0003558808194137562,0.00035588151798272236,0.00035588786720427984,0.00035595112354550507,0.00036004784114454107
51,0.0048758954620829395,0.004056631546407593,0.004875895319785808,0.004875881156416599,0.004875752416172928,0.004874466027974013,0.004744464428882408,0.00022649905949331212,0.00018844194612402683,0.0002264990528832101,0.00022649839495487054,0.00022649241460842196,0.00022643265825813443,0.0002203937183022117
61,0.004050848993248695,0.004068380015236606,0.0040508489953413815,0.00405084919802011,0.0040508510353855455,0.0040508693927766865,0.004052768903964183,0.00015681110855350207,0.00015748974629008073,0.00015681110863451138,0.00015681111648034227,0.0001568111876060029,0.00015681189823304917,0.00015688542959783652
71,0.003465727255199031,0.003833269397398628,0.0034657273014345588,0.003465732017715663,0.0034657748744523465,0.003466202693842309,0.0035105325904167574,0.00011499484261290952,0.00012719010429498528,0.00011499484414703118,0.00011499500063597662,0.00011499642264738344,0.00011501061794314472,0.00011648150965049936
81,0.003028852492773325,0.003031391241895113,0.0030288524889414,0.0030288525132006043,0.0030288527456704614,0.003028855039882418,0.003029107392653064,8.793669879358758e-5,8.801040631726784e-5,8.793669868233526e-5,8.793669938665294e-5,8.793670613595217e-5,8.793677274382637e-5,8.794409930384703e-5
91,0.002690080373476628,0.0029808753657937998,0.00269008040530162,0.0026900835349456583,0.002690111959020468,0.0026903961038391394,0.0027209955441723564,6.942322233617939e-5,7.692780309329333e-5,6.942322315749071e-5,6.942330392458453e-5,6.942403746804468e-5,6.943137042698404e-5,7.022105380245514e-5
101,0.002419633410086059,0.00279277807161419,0.0024196334505596512,0.0024196373435605273,0.0024196727196762204,0.0024200263919015893,0.002458358045520337,5.6199389011199964e-5,6.486619857964865e-5,5.6199389951256075e-5,5.619948037167668e-5,5.620030203171793e-5,5.620851656656983e-5,5.709882313292111e-5


==> data_NB_O4_theta0.5.csv <==
N,abs 0.0,abs 10.0,abs 3.0,abs 5.0,abs 6.0,abs 7.0,abs 9.0,rel 0.0,rel 10.0,rel 3.0,rel 5.0,rel 6.0,rel 7.0,rel 9.0
21,0.0026389371681694498,0.013965341493990044,0.00263891562045481,0.002636822553813358,0.002620691543534601,0.0025528907348229364,0.006169325964755523,0.00030646513614803047,0.0016218234878544787,0.00030646263376814037,0.00030621956168556995,0.0003043462346807009,0.00029647238898122927,0.0007164563614987052
31,0.000979354367740418,0.003984930542069952,0.0009793535215988523,0.000979266924214977,0.00097849887045877,0.0009723047355013305,0.0011657330694216637,7.582294196996285e-5,0.0003085187213110877,7.582287646053649e-5,7.58161719737556e-5,7.57567082113985e-5,7.527714989124147e-5,9.025263355812534e-5
41,0.0004811896578083745,0.0008621539029290053,0.00048118958336079004,0.0004811819697274955,0.0004811128492672756,0.0004804606651040948,0.0004782189078179254,2.7940766413844112e-5,5.006184240168456e-5,2.7940762090969476e-5,2.7940319997616072e-5,2.7936306447860623e-5,2.7898436711746094e-5,2.7768266797091912e-5
51,0.00027659839627320866,0.000307637825683794,0.00027659838422095987,0.00027659715675672344,0.00027658586561099416,0.0002764746855275289,0.00027193716038832733,1.2848773543327155e-5,1.429064234945273e-5,1.2848772983466297e-5,1.2848715964299813e-5,1.2848191458820118e-5,1.2843026831207592e-5,1.26322460250052e-5
61,0.00017575566783337488,0.0001694283002917927,0.00017575566516080555,0.00017575540030168903,0.00017575292718025675,0.0001757280374099713,0.00017385303544665748,6.803620957840176e-6,6.558684274178409e-6,6.803620854383207e-6,6.803610601507392e-6,6.8035148653014685e-6,6.8025513654335135e-6,6.729968769316684e-6
71,0.00011971982103985585,0.00011601657458542947,0.00011971982009268579,0.00011971972732308747,0.00011971885509809641,0.00011971007504422582,0.00011889862042238302,3.972373174337775e-6,3.849497306785087e-6,3.972373142910122e-6,3.9723700647609855e-6,3.972341123829347e-6,3.972049796544009e-6,3.945125261041006e-6
81,8.582173173541333e-5,8.657184958878745e-5,8.582173148577327e-5,8.58217068090156e-5,8.582148250927383e-5,8.581918846753781e-5,8.561609440091302e-5,2.49166302801723e-6,2.513441205689875e-6,2.491663020769428e-6,2.491662304328924e-6,2.4916557922327163e-6,2.4915891893005362e-6,2.485692757630073e-6
91,6.397364871422953e-5,6.590362762589044e-5,6.39736486232906e-5,6.397363909115821e-5,6.397355348813596e-5,6.397267582144254e-5,6.39103549656132e-5,1.6509755181049722e-6,1.7007827121239417e-6,1.6509755157581004e-6,1.6509752697612327e-6,1.6509730605939135e-6,1.6509504105457607e-6,1.6493420888491008e-6
101,4.918279897239584e-5,5.144548652644069e-5,4.9182798929920245e-5,4.918279487814425e-5,4.91827578878096e-5,4.918239066752244e-5,4.9170524824496665e-5,1.142339678642068e-6,1.1948937794122522e-6,1.1423396776555125e-6,1.1423395835473164e-6,1.1423387243947698e-6,1.1423301951871282e-6,1.142054594294294e-6


==> data_NB_TL_n201_O2.csv <==
dt,rel 0.0,rel 10.0,rel 3.0,rel 5.0,rel 6.0,rel 7.0,rel 9.0
0.1,0.15371086562133088,0.15371102895138383,0.15371086562306133,0.15371086579435633,0.15371086733541617,0.15371088129568974,0.153711016174437
0.05,0.027752919262474342,0.02775310128125212,0.02775291926344067,0.02775291935915627,0.027752920227373905,0.02775292870566339,0.0277530827533024
0.025,0.006585398618968774,0.006585666169238623,0.0065853986196903885,0.006585398691183406,0.006585399340241614,0.0065854057427972715,0.006585617346648694
0.0125,0.001636257528918239,0.0016367026390488979,0.0016362575295335196,0.0016362575905243058,0.001636258144597198,0.0016362636469160886,0.0016365607323560237
0.00625,0.00041831849448329,0.00041910240791549357,0.00041831849504845735,0.0004183185511098795,0.00041831906057456983,0.00041832413739378274,0.00041870805800850507
0.003125,0.00011501481522616475,0.00011639186472021961,0.00011501481576774225,0.00011501486943689525,0.00011501535725061811,0.00011502022661768575,0.00011546436327289994
0.0015625,3.9263533697902996e-5,4.1531649851579395e-5,3.926353422800797e-5,3.926358671634983e-5,3.926406384367704e-5,3.926883054809323e-5,3.974573305796655e-5


==> data_NB_TL_n201_O2_theta0.5.csv <==
abs 0.0,abs 1.0e12,abs 1.0e6,abs 1.0e7,abs 1.0e9,abs 1000.0,abs 100000.0,dt,poll 0.0,poll 1.0e12,poll 1.0e6,poll 1.0e7,poll 1.0e9,poll 1000.0,poll 100000.0,rel 0.0,rel 1.0e12,rel 1.0e6,rel 1.0e7,rel 1.0e9,rel 1000.0,rel 100000.0,tau 0.0,tau 1.0e12,tau 1.0e6,tau 1.0e7,tau 1.0e9,tau 1000.0,tau 100000.0
13.235871510150957,13.235878224158425,13.235871510157779,13.23587151021916,13.23587151697603,13.235871510150956,13.235871510151634,0.1,0.006554265297338269,0.006554265297338269,0.006554265297338269,0.006554265297338269,0.006554265297338269,0.006554265297338491,0.006554265297338269,0.15371086562132935,0.15371094359246248,0.15371086562140857,0.1537108656221214,0.15371086570059028,0.15371086562132932,0.1537108656213372,0.0,0.6625148384157514,6.625148384157515e-7,6.625148384157515e-6,0.0006625148384157514,6.625148384157515e-10,6.625148384157515e-8
2.3897729799702914,2.389776767126791,2.3897729799740524,2.389772980008354,2.389772983780218,2.3897729799702656,2.3897729799706235,0.05,0.1299141388701126,0.12991410735461129,0.1299141388700824,0.1299141388697953,0.12991413883833736,0.12991413887011305,0.12991413887011105,0.027752919262473842,0.027752963243491892,0.02775291926251752,0.027752919262915867,0.027752919306719293,0.02775291926247354,0.0277529192624777,0.0,0.6634562027971318,6.625144614890087e-7,6.625144701877322e-6,0.0006625154091117151,6.625144606676158e-10,6.625144608426714e-8
0.5670613434610252,0.567064180067317,0.567061343463879,0.5670613434894838,0.5670613463066486,0.5670613434610149,0.5670613434613052,0.025,0.15367514736281063,0.153675122512118,0.15367514736278665,0.15367514736255905,0.15367514733790322,0.15367514736280863,0.15367514736280796,0.00658539861896816,0.006585431561053477,0.006585398619001303,0.006585398619298655,0.006585398652014963,0.00658539861896804,0.006585398618971412,0.0,0.6630091235578098,6.62515048759794e-7,6.625150534287477e-6,0.000662515543560582,6.625150483382328e-10,6.625150484175833e-8
0.14089631414622458,0.14089873777947495,0.1408963141486402,0.14089631417047804,0.14089631657373913,0.14089631414622644,0.14089631414645143,0.0125,0.15937552446592806,0.15937549941933593,0.1593755244659043,0.1593755244656767,0.15937552444098402,0.15937552446592873,0.15937552446592784,0.001636257528917635,0.0016362856750630986,0.0016362575289456882,0.0016362575291992954,0.0016362575571088548,0.0016362575289176565,0.0016362575289202695,0.0,0.6627862936983078,6.625154326064865e-7,6.625154350817858e-6,0.0006625157035310702,6.625154325064219e-10,6.625154324234985e-8
0.03602093983995333,0.03602316932528716,0.036020939842187794,0.0360209398622624,0.03602094207119698,0.03602093983997034,0.036020939840187845,0.00625,0.1607869864809104,0.16078696141751037,0.1607869864808722,0.16078698648063838,0.16078698645581202,0.16078698648090373,0.16078698648090084,0.00041831849448271854,0.00041834438594897294,0.00041831849450866784,0.00041831849474179835,0.00041831852039460446,0.0004183184944829161,0.000418318494485442,0.0,0.6626630874549685,6.625156767463043e-7,6.625156780602329e-6,0.0006625158238762898,6.625156765573429e-10,6.625156766124558e-8
0.009903797691463087,0.009905932889021252,0.009903797693557793,0.009903797712755557,0.009903799827459439,0.009903797691449773,0.009903797691655735,0.003125,0.16113902187177875,0.16113899680078214,0.161139021871751,0.16113902187145235,0.16113902184677142,0.16113902187177653,0.1611390218717066,0.00011501481522586585,0.00011503961170902045,0.0001150148152501921,0.00011501481547313962,0.00011501484003162555,0.00011501481522571123,0.0001150148152281031,0.0,0.6625956394777827,6.625157645303948e-7,6.625157652516099e-6,0.0006625158432897345,6.62515764381787e-10,6.625157645827114e-8
0.0033809391739718464,0.003383027795768191,0.00338093917608927,0.003380939194849416,0.0033809412629903584,0.0033809391738084324,0.00338093917424315,0.0015625,0.16122698235753652,0.16122695728353276,0.16122698235653132,0.16122698235665478,0.1612269823307222,0.16122698235749722,0.16122698235731825,3.926353369672048e-5,3.928778928608802e-5,3.926353372131055e-5,3.926353393917594e-5,3.926355795691699e-5,3.926353369482272e-5,3.926353369987119e-5,0.0,0.6625597892563871,6.625157906006902e-7,6.625157892495582e-6,0.0006625158314692986,6.625157939952475e-10,6.625157990310233e-8


==> data_NB_TL_n201_O4.csv <==
dt,rel 0.0,rel 10.0,rel 3.0,rel 5.0,rel 6.0,rel 7.0,rel 9.0
0.1,0.15369908034751248,0.15369919622386888,0.15369908034755272,0.15369908035152047,0.15369908038758018,0.15369908074730454,0.15369911251580323
0.05,0.02773895173060757,0.027739055799949962,0.02773895173063273,0.027738951732842885,0.027738951752976772,0.02773895195408387,0.027738971960485664
0.025,0.006571387269773874,0.006571494057346537,0.006571387269793138,0.006571387271447884,0.0065713872864844305,0.006571387436777526,0.006571403124372192
0.0125,0.0016222417827995719,0.0016223533465040457,0.0016222417828156705,0.001622241784223124,0.0016222417970389313,0.0016222419252296112,0.0016222556608623772
0.00625,0.0004043018513439557,0.00040441697083157913,0.0004043018513576488,0.0004043018526387233,0.00040430186435079393,0.0004043019823846058,0.0004043147761524442
0.003125,0.00010099750742212062,0.00010111475422985825,0.00010099750744111114,0.00010099750902046652,0.00010099752048217381,0.00010099763343066778,0.00010100996416470646
0.0015625,2.524491930987713e-5,2.5363324801531924e-5,2.5244919298502618e-5,2.524492047443967e-5,2.524493157338265e-5,2.5245041947680206e-5,2.5257141342413646e-5


==> data_NB_TL_n201_O4_theta0.5.csv <==
abs 0.0,abs 1.0e12,abs 1.0e6,abs 1.0e7,abs 1.0e9,abs 1000.0,abs 100000.0,dt,poll 0.0,poll 1.0e12,poll 1.0e6,poll 1.0e7,poll 1.0e9,poll 1000.0,poll 100000.0,rel 0.0,rel 1.0e12,rel 1.0e6,rel 1.0e7,rel 1.0e9,rel 1000.0,rel 100000.0,tau 0.0,tau 1.0e12,tau 1.0e6,tau 1.0e7,tau 1.0e9,tau 1000.0,tau 100000.0
13.234856693343302,13.234863408129378,13.234856693350102,13.234856693411562,13.23485670016922,13.234856693343312,13.23485669334398,0.1,0.0066059162427809515,0.006605916242780729,0.0066059162427809515,0.0066059162427809515,0.0066059162427809515,0.0066059162427809515,0.0066059162427809515,0.15369908034751248,0.15369915832768777,0.15369908034759144,0.1536990803483052,0.15369908042678326,0.15369908034751262,0.15369908034752036,0.0,0.10964172882207421,1.096417288220742e-7,1.096417288220742e-6,0.0001096417288220742,1.096417288220742e-10,1.0964172882207421e-8
2.3885702513516853,2.388574038907692,2.3885702513552167,2.3885702513898965,2.3885702551615164,2.388570251351554,2.388570251352176,0.05,0.12997597084702917,0.1299759393377975,0.12997597084700252,0.1299759708467132,0.12997597081527146,0.12997597084703583,0.1299759708470256,0.027738951730609265,0.02773899571626687,0.027738951730650274,0.027738951731053018,0.027738951774853606,0.02773895173060774,0.027738951730614962,0.0,0.10979764908523304,1.0964175397855091e-7,1.0964175541369808e-6,0.00010964191085543181,1.0964175385598541e-10,1.0964175382478378e-8
0.5658548417805099,0.5658576786806615,0.5658548417838254,0.5658548418093794,0.5658548446267906,0.5658548417813031,0.5658548417814708,0.025,0.1537386562531542,0.15373863141324384,0.15373865625312133,0.15373865625290262,0.1537386562281986,0.15373865625314398,0.1537386562531462,0.006571387269768875,0.006571420215266846,0.006571387269807378,0.006571387270104142,0.00657138730282331,0.006571387269778086,0.006571387269780034,0.0,0.1097235490585418,1.0964175146095945e-7,1.096417521299972e-6,0.00010964183330177249,1.0964175129297868e-10,1.09641751325038e-8
0.13968943385201638,0.1396918577297942,0.1396894338545584,0.1396894338762904,0.139689436279298,0.13968943385206134,0.1396894338522614,0.0125,0.15943942868927174,0.15943940365323828,0.15943942868924532,0.15943942868903593,0.15943942866410854,0.15943942868927774,0.15943942868928085,0.0016222417828005928,0.0016222699317858034,0.0016222417828301138,0.001622241783082492,0.0016222418109891076,0.001622241782801115,0.0016222417828034384,0.0,0.10968660283995849,1.09641753233497e-7,1.096417536764427e-6,0.00010964179825551491,1.0964175321116031e-10,1.096417532116946e-8
0.03481398230427187,0.0348162120046981,0.03481398230660067,0.03481398232639321,0.03481398452728842,0.03481398230415279,0.03481398230476521,0.00625,0.1608509855836071,0.16085096052886105,0.16085098558359046,0.16085098558336863,0.16085098555887112,0.16085098558361088,0.16085098558360444,0.00040430185134475053,0.00040432774530891675,0.00040430185137179536,0.0004043018516016502,0.00040430187716109347,0.0004043018513433676,0.00040430185135047984,0.0,0.10966616674837154,1.0964175178402637e-7,1.0964175202056825e-6,0.00010964177634619812,1.096417517980044e-10,1.0964175178155825e-8
0.008696782922073298,0.00869891836747517,0.008696782925267819,0.008696782956920545,0.008696785106908305,0.008696782922262416,0.008696782922642724,0.003125,0.16120304121766837,0.16120301615140353,0.16120304121760554,0.16120304121727802,0.16120304119175954,0.1612030412176526,0.16120304121765683,0.00010099750742121206,0.00010102230678262602,0.00010099750745831069,0.00010099750782590022,0.00010099753279414501,0.00010099750742340833,0.00010099750742782493,0.0,0.10965498565395203,1.0964174848924777e-7,1.0964174862162745e-6,0.00010964176175078981,1.0964174849676835e-10,1.0964174849472868e-8
0.0021738118976893234,0.0021759008273352595,0.002173811898808977,0.00217381191697481,0.0021738139849419354,0.0021738118960146526,0.0021738118962855175,0.0015625,0.16129100330925272,0.16129097823823924,0.16129100330914548,0.16129100330903334,0.16129100328397672,0.16129100330932755,0.16129100330937773,2.5244919326657895e-5,2.5269178491145297e-5,2.5244919339660657e-5,2.524491955062417e-5,2.5244943566346646e-5,2.5244919307209602e-5,2.524491931035521e-5,0.0,0.10964904554140628,1.0964174742949125e-7,1.0964174732688954e-6,0.00010964175385413685,1.0964174705737984e-10,1.096417472144027e-8


==> data_NB_even_O2_theta0.5.csv <==
N,abs 0.0,abs 10.0,abs 3.0,abs 5.0,abs 6.0,abs 7.0,abs 9.0,rel 0.0,rel 10.0,rel 3.0,rel 5.0,rel 6.0,rel 7.0,rel 9.0
22,0.011500566774962724,0.011028267785891903,0.01150056672522254,0.011500561798974377,0.011500517016416563,0.011500069215126014,0.011451085667026248,0.0012719849436720373,0.0012197477613865968,0.0012719849381706767,0.0012719843933180956,0.0012719794402805285,0.0012719299125911127,0.0012665122373678203
32,0.007787855877471265,0.0077740707800899025,0.007787855875523627,0.007787855739281559,0.007787854499876154,0.0077878421048134215,0.007786478509878655,0.0005834964705900545,0.0005824636374463347,0.0005834964704441299,0.000583496460236344,0.0005834963673752675,0.0005834954386889294,0.0005833932728496704
42,0.005887595562253702,0.005886352861067495,0.005887595560927727,0.005887595549169038,0.005887595437305451,0.005887594319024723,0.00588747127420123,0.00033353094503798636,0.0003334605462993752,0.0003335309449628702,0.00033353094429674314,0.00033353093795969647,0.0003335308746093484,0.0003335239041481767
52,0.00473286772782891,0.004732758626240751,0.004732867727610376,0.004732867729000373,0.004732867717058838,0.004732867617970743,0.004732856818250062,0.00021554413619433112,0.00021553916749270465,0.00021554413618437863,0.00021554413624768186,0.00021554413570384076,0.0002155441311911734,0.00021554363935058135
62,0.0039568510429794,0.003956813370838938,0.003956851048714772,0.003956851042630883,0.003956851042970572,0.003956851010189634,0.003956847281951057,0.00015066136153262598,0.00015065992712533788,0.00015066136175100641,0.0001506613615193558,0.00015066136153228985,0.00015066136028412034,0.00015066121832742446
72,0.003399476648729086,0.0033996236361895954,0.003399476646173977,0.0033994766463953815,0.0033994766533120614,0.0033994767923813986,0.0033994913702247017,0.00011120792438939162,0.00011121273282671406,0.0001112079243058057,0.00011120792431304857,0.00011120792453931564,0.00011120792908872542,0.00011120840597733603
82,0.0029797472663670105,0.002980062135701622,0.00297974728095935,0.002979747282639722,0.0029797473110527353,0.0029797475879254852,0.0029797787815947357,8.544298899774825e-5,8.545201774236583e-5,8.544298941617739e-5,8.544298946436134e-5,8.544299027909245e-5,8.544299821830112e-5,8.544389268353603e-5
92,0.0026522774369577783,0.002652898927320585,0.0026522774482989095,0.00265227745206611,0.002652277495480994,0.0026522780691013064,0.0026523396398952285,6.769546564226659e-5,6.771132826618221e-5,6.769546593173221e-5,6.769546602788445e-5,6.769546713598526e-5,6.769548177679681e-5,6.769705328040591e-5
102,0.002389659480628109,0.0023906974868566134,0.002389659493347118,0.0023896595000168614,0.0023896595816834446,0.0023896605481570493,0.002389763380758273,5.495366568623337e-5,5.497753613628028e-5,5.4953665978725327e-5,5.495366613210569e-5,5.4953668010146534e-5,5.4953690235600745e-5,5.495605501955223e-5


==> data_NB_even_O4_theta0.5.csv <==
N,abs 0.0,abs 10.0,abs 3.0,abs 5.0,abs 6.0,abs 7.0,abs 9.0,rel 0.0,rel 10.0,rel 3.0,rel 5.0,rel 6.0,rel 7.0,rel 9.0
22,0.002344283916102162,0.013596611720212625,0.0023442688279069475,0.002342795147583137,0.0023310002493321384,0.002276151526428177,0.0055051184963084915,0.00025928233828146583,0.0015038115713319942,0.0002592806694978732,0.0002591176776018778,0.0002578131390273029,0.0002517467641191232,0.0006088767603766679
32,0.0009033678488739254,0.0033204700207776668,0.0009033672229866753,0.0009033026104721125,0.0009027275871510131,0.0008979741221097126,0.0010208056684325945,6.768383490342913e-5,0.00024878253633694086,6.768378800952056e-5,6.76789469884749e-5,6.763586400342134e-5,6.727971590331389e-5,7.648273338131481e-5
42,0.00045263110318244777,0.0009647861857253871,0.0004526310400290913,0.0004526245136386514,0.00045256521510378487,0.000452000660263841,0.00044926564879654645,2.5641448703762514e-5,5.4654917254779424e-5,2.5641445126139284e-5,2.56410754076102e-5,2.5637716159142082e-5,2.5605734256292055e-5,2.5450796480806116e-5
52,0.0002633154085084165,0.00027843427563196775,0.00026331539851925354,0.0002633143864016291,0.00026330508144162745,0.0002632133403020022,0.0002590954882995323,1.1991903331648687e-5,1.268044637611649e-5,1.1991902876722494e-5,1.199185678288856e-5,1.199143301664762e-5,1.1987254944106583e-5,1.1799719837720749e-5
62,0.000168670274462168,0.00015953658174068739,0.0001686702713550986,0.00016866995882427685,0.0001686670579415551,0.0001686378436370227,0.00016629531369184667,6.42230221065318e-6,6.074527031276515e-6,6.422302092348169e-6,6.422290192400808e-6,6.422179738169462e-6,6.421067372086111e-6,6.331873023565622e-6
72,0.00011556170529941439,0.00011297710891450648,0.00011556170462356619,0.00011556163829108627,0.00011556101955736482,0.0001155547985065254,0.00011498379743058645,3.7803987828688257e-6,3.695848239049856e-6,3.7803987607596357e-6,3.7803965908087364e-6,3.7803763500187493e-6,3.780172839236691e-6,3.7614935391441255e-6
82,8.320373107517965e-5,8.407980037199121e-5,8.320373085082521e-5,8.320370847022088e-5,8.320350504174493e-5,8.320142294226601e-5,8.301821754437014e-5,2.385831697564029e-6,2.4109526130636844e-6,2.3858316911307603e-6,2.385831049376424e-6,2.3858252161511607e-6,2.385765512831729e-6,2.3805121757539742e-6
92,6.223396200941248e-5,6.421521445833917e-5,6.223396192185891e-5,6.223395352490435e-5,6.22338771741987e-5,6.22331000550389e-5,6.218081389244743e-5,1.588429995401485e-6,1.6389985389543096e-6,1.5884299931668096e-6,1.588429778846942e-6,1.5884278301079076e-6,1.588407995288726e-6,1.58707346818611e-6
102,4.797634190666721e-5,5.1773028098947174e-5,4.797634182748004e-5,4.797633715964101e-5,4.7976295021214994e-5,4.7975877427874234e-5,4.7973936921339566e-5,1.1032851648363032e-6,1.19059543871317e-6,1.10328516301528e-6,1.1032850556715904e-6,1.1032840866377198e-6,1.1032744834766724e-6,1.1032298587306648e-6


==> data_NB_tau_dt0.02.csv <==
t,tau K0 O2 N25,tau K0 O2 N51,tau K3 O2 N25,tau K3 O2 N51,tau K6 O2 N25,tau K6 O2 N51,tau K9 O2 N25,tau K9 O2 N51
0.0,8.649041518166873e-6,4.277309759389055e-6,0.008649041518166874,0.004277309759389055,8.649041518166873,4.277309759389055,8649.041518166872,4277.309759389055
0.02040816326530612,9.06130780653353e-6,4.329307249109537e-6,0.009061520468317524,0.004329394544640524,9.266514474530128,4.415284251793117,14511.325444426771,9112.564585638513
0.04081632653061224,8.863172827847275e-6,4.304974592980322e-6,0.008863310480887867,0.004305023226575177,9.005535654202687,4.356711638378585,14652.818685583388,12105.29486714779
0.061224489795918366,9.059402725658337e-6,4.329279091367272e-6,0.00905960848086446,0.004329365649970021,9.257382106419152,4.413745049558432,15513.476782902235,14433.753954023541
0.08163265306122448,8.902407130990176e-6,4.309765804644055e-6,0.008902574649652929,0.00430982347347888,9.07541249817476,4.371719996137807,15563.608137077155,15798.971675900266
0.10204081632653061,9.056483716240366e-6,4.329226780658792e-6,0.009056682293952347,0.004329312506921379,9.247727068575665,4.4121456726443125,15870.518658261442,16885.931762085456
0.12244897959183673,8.9179993615641e-6,4.311414505734979e-6,0.008918181617712606,0.004311475800422419,9.105243250082252,4.377806221615889,15854.338666683012,17493.082590068825
0.14285714285714285,9.052884259607464e-6,4.329159574088426e-6,0.009053075855744604,0.004329244405623803,9.238279681811298,4.410573666040519,16007.953133591207,18145.604398951044
0.16326530612244897,8.926745822433035e-6,4.3121222512965675e-6,0.008926937841544658,0.0043121855616254975,9.122457990849224,4.381132305909079,15973.359777413454,18691.140418845247
0.1836734693877551,9.048856832299125e-6,4.329081003320955e-6,0.009049041996528465,0.004329164907145317,9.229503160950003,4.40908994598616,16062.213293586728,19019.123378510332
0.20408163265306123,8.932984711088437e-6,4.312476687920974e-6,0.008933184074769578,0.0043125414027516944,9.134221195600347,4.383321621129022,16027.483318701486,19287.167813928732
0.22448979591836735,9.044620773151064e-6,4.32899330601041e-6,0.009044800270052097,0.0043290762721908274,9.2216515193894,4.407728606744032,16083.101536773247,19431.254303942067
0.24489795918367346,8.938159423123894e-6,4.312687351692339e-6,0.008938364583190151,0.004312753208086094,9.14306435250642,4.384950202827982,16053.68539597213,19563.63331884012
0.2653061224489796,9.040350098175085e-6,4.328898140205734e-6,0.009040524783086656,0.004328980174506997,9.21481455656171,4.406502453919376,16090.350946518025,19622.08827984512
0.2857142857142857,8.942787669394537e-6,4.31283862354175e-6,0.00894299744863721,0.004312905495286793,9.150053550515052,4.386256059963334,16067.068750641416,19689.78963443906
0.30612244897959184,9.036170512734531e-6,4.328796794762267e-6,0.00903634124596105,0.004328877912982416,9.208973551316266,4.405410457893966,16092.140260753413,19709.769661364917
0.32653061224489793,8.947052719536101e-6,4.31296620933521e-6,0.008947266141831623,0.004313034026496579,9.155712181175122,4.3873489251098805,16074.296203956235,19746.67447900196
0.3469387755102041,9.032165556625943e-6,4.328690299229857e-6,0.009032333152078803,0.004328770522539851,9.20404965426412,4.4044440589225164,16091.893730965083,19750.007656607635
0.3673469387755102,8.951014929245744e-6,4.313085406278631e-6,0.008951231157763747,0.004313154123095722,9.160341568075985,4.388285260421594,16078.435227535645,19772.015414026013
0.3877551020408163,9.028386024893078e-6,4.3285794980659325e-6,0.009028551222520713,0.004328658851163968,9.199937757039418,4.403591425578986,16091.019769035353,19768.57099731217
0.40816326530612246,8.954692545439833e-6,4.313202667857186e-6,0.008954910858003281,0.004313272248484796,9.164142781351332,4.389097890947791,16080.94765081491,19783.114229804793
0.42857142857142855,9.02485900677004e-6,4.32846510345637e-6,0.009025022461469077,0.004328543612571034,9.196526992479146,4.402839933410133,16090.06870205408,19777.25459876826
0.4489795918367347,8.958092460424299e-6,4.313320568578814e-6,0.008958312235843454,0.0043133909820874325,9.167265436672496,4.389808390619955,16082.555549929055,19787.831607566375
0.46938775510204084,9.021595183331716e-6,4.328347730500976e-6,0.009021757463700104,0.004328425422363717,9.193711706928076,4.402177437330569,16089.230812224356,19781.42687280939
0.4897959183673469,8.961221105461617e-6,4.313439985026116e-6,0.008961441813268238,0.0043135112021782576,9.16982828074536,4.390432473584734,16083.630886725638,19789.715841373305
0.5102040816326531,9.018594249942188e-6,4.3282279192236765e-6,0.009018755842184912,0.004328304821384166,9.191396518725435,4.401592829788156,16088.551221455506,19783.525577772707
0.5306122448979592,8.964087553866573e-6,4.313561060820653e-6,0.00896430874543874,0.004313633053439923,9.171928603903858,4.390982443503916,16084.374992926354,19790.360075319448
0.5510204081632653,9.015848778107866e-6,4.328106150220372e-6,0.009016010092259693,0.004328182289936357,9.189498023131183,4.401076218115827,16088.021280508185,19784.658193965428
0.5714285714285714,8.966703744568276e-6,4.313683635033914e-6,0.00896692504456281,0.0043137563754911245,9.173647155104153,4.3914683723701335,16084.902952045746,19790.475490032437
0.5918367346938775,9.01334690906843e-6,4.327982853664193e-6,0.009013508286155044,0.004328058258139242,9.18794473897973,4.400618915724445,16087.616231602964,19785.329596842745
0.6122448979591837,8.969083795793299e-6,4.313807432263096e-6,0.008969304894362543,0.004313880893346231,9.175051187906659,4.391898717451202,16085.284279223464,19790.376995140537
0.6326530612244898,9.011074210213213e-6,4.327858416036428e-6,0.009011235930087187,0.004327933112367727,9.186676215858416,4.400213352098173,16087.30980503269,19785.771686118722
0.6530612244897959,8.971243165555353e-6,4.313932145834788e-6,0.008971463810147086,0.004314006300584581,9.176196671143646,4.392280679125597,16085.56315610328,19790.202166915406
0.673469387755102,9.00901494689376e-6,4.32773318512517e-6,0.009009177235690318,0.00432780720031977,9.185641803880126,4.3998529538876685,16087.079148348817,19786.09244726129
0.6938775510204082,8.973197914953767e-6,4.314057472744116e-6,0.00897341790305942,0.00431413229436616,9.177130065877359,4.392620434696749,16085.768897183481,19790.0096384716
0.7142857142857143,9.00715294513648e-6,4.327607474378925e-6,0.009007315982331034,0.0043276808348125745,9.184799349802928,4.399532023566848,16086.905894648338,19786.343356454785
0.7346938775510204,8.974964139573528e-6,4.314183128130418e-6,0.008975183311945467,0.004314258590505551,9.177889823694876,4.392923306965369,16085.921623728258,19789.823186808215
0.7551020408163265,9.005472169422592e-6,4.3274815657585904e-6,0.009005636093986625,0.00432755429723307,9.184113949189209,4.39924562492309,16086.775828066236,19786.549896932644
0.7755102040816326,8.976557560806222e-6,4.3143088504721294e-6,0.008976775795846511,0.004314384928124992,9.17850767195964,4.393193894151423,16086.035502647606,19789.65141242132
0.7959183673469388,9.003957099874135e-6,4.32735571250037e-6,0.009004122016241357,0.004327427840686039,9.18355681426284,4.398989481717133,16086.678153704168,19786.72542078161
0.8163265306122449,8.977993251019527e-6,4.314434402532033e-6,0.0089782104589121,0.004314511070149136,9.179009717491171,4.393436175506926,16086.120694484149,19789.49647693497
0.8367346938775511,9.002592969113469e-6,4.327230142033633e-6,0.00900275895253776,0.0043273016918645765,9.183104276889166,4.398759886695061,16086.604751849336,19786.87748363712
0.8571428571428571,8.979285459238588e-6,4.3145595704424416e-6,0.008979501577096757,0.004314636803154597,9.179417389222786,4.393653599356976,16086.18458371338,19789.357947144406
0.8775510204081632,9.001365901468738e-6,4.327105058007233e-6,0.009001533002253375,0.0043271760542400815,9.18273692837921,4.398553624237462,16086.549541820197,19787.010765628027
0.8979591836734694,8.980447513054592e-6,4.314684162263662e-6,0.008980662500831217,0.004314761935604796,9.179748238499698,4.393849157560994,16086.232588963821,19789.234461669777
0.9183673469387755,9.000262981962382e-6,4.3269806428602595e-6,0.009000431229547709,0.00432705110972487,9.182438887108143,4.398367902753956,16086.507976925752,19787.128441947523
0.9387755102040817,8.98149177510071e-6,4.314808005874017e-6,0.008981705611782225,0.004314886296233989,9.18001661395587,4.394025448547439,16086.268713601088,19789.12442853884
0.9591836734693877,8.999272278233612e-6,4.326857059354544e-6,0.00899944168516838,0.004326927020350563,9.182197180998399,4.398200296070035,16086.47665711308,19787.232841134268
0.9795918367346939,8.982429638326602e-6,4.31493094787276e-6,0.008982642318158542,0.0043150097320028835,9.18023422676054,4.394184731279764,16086.295930672071,19789.026304598592
1.0,8.998382830052462e-6,4.326734452599942e-6,0.008998553394970476,0.004326803930614098,9.182001230507002,4.398048693809502,16086.453038133168,19787.325774303572


==> data_NB_tau_dt0.05.csv <==
t,tau K0 O2 N25,tau K0 O2 N51,tau K3 O2 N25,tau K3 O2 N51,tau K6 O2 N25,tau K6 O2 N51,tau K9 O2 N25,tau K9 O2 N51
0.0,8.853836465732279e-6,4.303375794934091e-6,0.008853836465732278,0.0043033757949340916,8.853836465732279,4.303375794934092,8853.836465732278,4303.375794934092
0.05263157894736842,9.059131351861578e-6,4.329456885706798e-6,0.009059838425939121,0.004329733351459021,9.70765158563152,4.596065038404155,16506.34931738882,10853.555953896932
0.10526315789473684,8.916583567978148e-6,4.311587945627863e-6,0.008916843682797238,0.00431167809808132,9.241753778193603,4.432701935886007,15543.049023352749,14582.11096766858
0.15789473684210525,9.059680086513747e-6,4.329422864684144e-6,0.009060361361270424,0.00432969680454084,9.645559629237592,4.5760418307822786,16534.33846432919,17281.545870742113
0.21052631578947367,8.921072200047668e-6,4.312246631420781e-6,0.008921377318336528,0.004312346163126689,9.321490748385331,4.459178037152523,16168.382173220518,18739.72405762679
0.2631578947368421,9.059860422164814e-6,4.329390312897087e-6,0.00906051434416569,0.00432966152662814,9.597485859239805,4.559856284248345,16503.63749384585,19701.7530037572
0.3157894736842105,8.92163371275837e-6,4.312347365441736e-6,0.00892196790650678,0.004312450382585219,9.364354588562605,4.473937554818414,16267.68370209809,20368.173841773856
0.3684210526315789,9.059646551895297e-6,4.329359504145402e-6,0.009060273549160097,0.004329627969289856,9.56341034487284,4.547885338670097,16475.079214819852,20565.464012187713
0.42105263157894735,8.922085481965221e-6,4.312385507491114e-6,0.00892244617507011,0.004312491344720798,9.392797042163597,4.484145135817815,16300.361497339914,20793.966654424406
0.47368421052631576,9.059091506768306e-6,4.3293295597244185e-6,0.009059692544961114,0.004329595295766643,9.539695510266684,4.539225294794402,16453.42802233654,20798.705732556704
0.5263157894736842,8.922790142437375e-6,4.312416169440928e-6,0.008923176075107985,0.004312524726617825,9.412469293168213,4.491462888803481,16319.806353755464,20900.988401612223
0.5789473684210527,9.058256168454373e-6,4.329299745635128e-6,0.009058832362471467,0.004329562779335293,9.523135498026207,4.532978440929768,16437.412326053975,20864.45736772378
0.631578947368421,8.92373892671991e-6,4.312446156630629e-6,0.008924148934483705,0.00431255739752783,9.426274657796293,4.49674611914335,16333.680388635506,20925.77500195343
0.6842105263157895,9.057194304853384e-6,4.329269591622237e-6,0.00905774683051811,0.004329529950771468,9.511456571764185,4.52846429411025,16425.48517975186,20885.012726744368
0.7368421052631579,8.924888377287776e-6,4.312476551150343e-6,0.008925321275301192,0.004312590447170076,9.436083114704795,4.500573334099895,16343.98601180239,20929.733051848667
0.7894736842105263,9.055951331453324e-6,4.329238810576041e-6,0.009056481396016095,0.004329496522794881,9.503111851485539,4.525191785124119,16416.530180699945,20892.824312698143
0.8421052631578947,8.926197931582515e-6,4.3125076583544175e-6,0.008926652517371028,0.004312624181587789,9.443151128595273,4.503355617497101,16351.758842288738,20928.76345643589
0.8947368421052632,9.054565319111446e-6,4.329207229411199e-6,0.009055074144150797,0.004329462322724703,9.497055708878504,4.522809545480101,16409.741645389782,20896.71417776544
0.9473684210526315,8.927633138344222e-6,4.312539620287052e-6,0.008928108201671002,0.004312658743070678,9.448329398113616,4.505387241898583,16357.683635348216,20926.912653102117
1.0,9.053068168408931e-6,4.32917474730131e-6,0.009053556978715835,0.004329427249405454,9.492580815412756,4.521066375384564,16404.54074889286,20899.181453237965


==> data_NB_tau_dt0.1.csv <==
t,tau K0 O2 N25,tau K0 O2 N51,tau K3 O2 N25,tau K3 O2 N51,tau K6 O2 N25,tau K6 O2 N51,tau K9 O2 N25,tau K9 O2 N51
0.0,8.92222628241603e-6,4.312106420691638e-6,0.008922226282416028,0.004312106420691637,8.922226282416029,4.312106420691638,8922.226282416028,4312.106420691637
0.1111111111111111,9.058534369903338e-6,4.329492133082739e-6,0.00906045566687944,0.00433023154068199,10.699533592172942,5.0234363616967475,19677.676155086367,13805.051704144033
0.2222222222222222,8.922713859209385e-6,4.312253473380733e-6,0.008922787871712117,0.0043122643435686055,9.417350426535357,4.509822820431675,15244.087849790978,16607.09942526897
0.3333333333333333,9.05900871853858e-6,4.329465708007887e-6,0.009060870386120178,0.004330199256173048,10.328954583547276,4.875696990081472,17110.304475513316,18888.957610910384
0.4444444444444444,8.922286033556548e-6,4.312277198454926e-6,0.008922418854287314,0.004312293894591778,9.663144345774773,4.608794580029229,16108.003138783117,20231.112859174264
0.5555555555555556,9.059389848285895e-6,4.329443945274664e-6,0.009061192744827484,0.004330171673201864,10.146445095427481,4.802198608961813,16757.505249385835,20569.397849122353
0.6666666666666666,8.921963129319535e-6,4.312297401286328e-6,0.00892215387294718,0.004312319885362772,9.788320043697315,4.659565417725625,16264.623433593173,21086.20368258469
0.7777777777777778,9.059658425078622e-6,4.329424880648507e-6,0.009061403441358739,0.0043301468253771,10.055263077174972,4.765154072985615,16669.5743506627,21046.12428805451
0.8888888888888888,8.92175433687258e-6,4.312315514309926e-6,0.008922002082864162,0.004312343750684862,9.852100823164553,4.685613612297852,16322.661835469347,21291.763051976126
1.0,9.059812025558313e-6,4.329407458218859e-6,0.009061500097503422,0.004330123654675304,10.009076355004145,4.746263031794473,16624.68676113434,21184.629959895497


==> data_SingleIslandField_cart_O2_k1.0e5_delta0.05_dt4.csv <==
N,relerr
51,0.009508362757462013
101,0.0029684500890578636
201,0.002341165629998516
301,0.002000040583364031
401,0.0016023041928829483
501,0.0014986125595569518

==> data_SingleIslandField_cart_O2_k1.0e6_delta0.05_dt4.csv <==
N,relerr
51,0.006625323867064075
101,0.0023804345578516176
201,0.0023250341959325607
301,0.001998848013117988
401,0.0016021245108245484
501,0.0014987600648941337


==> data_SingleIslandField_cart_O2_k1.0e7_delta0.05_dt4.csv <==
N,relerr
51,0.006526963180237324
101,0.00235576360186614
201,0.0023252719577471674
301,0.0019989323327002703
401,0.0016021388651511227
501,0.0014987797720141674


==> data_SingleIslandField_cart_O4_k1.0e5_delta0.05_dt4.csv <==
N,relerr
51,0.00886775068952925
101,0.0027534994531754424
201,0.00234122774107713
301,0.0020003945743056555
401,0.0015956594499343644
501,0.0013779398409935828

==> data_SingleIslandField_cart_O4_k1.0e6_delta0.05_dt4.csv <==
N,relerr
51,0.006578552945431102
101,0.002376725659093285
201,0.002343961551770775
301,0.0020025931665938143
401,0.001596038564439557
501,0.0013781071067552487

==> data_SingleIslandField_cart_O4_k1.0e7_delta0.05_dt4.csv <==
N,relerr
51,0.006470916717586432
101,0.002363852995738968
201,0.00234556129503941
301,0.002002966883826227
401,0.0015961024077766977
501,0.0013781282089373073

==> data_SingleIslandField_stretch_O2_k1.0e5_delta0.05_dt4.csv <==
N,relerr
51,0.018989933080917922
101,0.010339254709864956
201,0.004295724112212239
301,0.0019182149039732727
401,0.0008221082582816411
501,0.0003525451073082147


==> data_SingleIslandField_stretch_O2_k1.0e6_delta0.05_dt4.csv <==
N,relerr
51,0.006887346470736653
101,0.002635806122729388
201,0.0006918130552853572
301,0.0002612367715603082
401,0.00010678695543226511
501,4.976980566549362e-5


==> data_SingleIslandField_stretch_O2_k1.0e7_delta0.05_dt4.csv <==
N,relerr
51,0.001522000827004071
101,0.0004245997716541839
201,0.00010009758994357727
301,4.1413723244487376e-5
401,2.430193512487525e-5
501,1.800479500657632e-5


==> data_SingleIslandField_stretch_O4_k1.0e5_delta0.05_dt4.csv <==
N,relerr
51,0.018851664005799254
101,0.010263001295919802
201,0.004269328801944475
301,0.0019049089314498203
401,0.0007632125804970618
501,0.0003496513121820816


==> data_SingleIslandField_stretch_O4_k1.0e6_delta0.05_dt4.csv <==
N,relerr
51,0.006602241316881544
101,0.002541566252164474
201,0.0006700238028634663
301,0.0002534301614975063
401,0.00010311374230189717
501,4.73910762449308e-5


==> data_SingleIslandField_stretch_O4_k1.0e7_delta0.05_dt4.csv <==
N,relerr
51,0.0012079477141304356
101,0.0003301541098921699
201,7.83362469462482e-5
301,3.360691112176278e-5
401,2.0944855166897112e-5
501,1.5951807083208618e-5

==> data_SingleIslandField_stretch_tau_O2_k1.0e5_delta0.05_dt4.csv <==
t,n7,n6,n5,n4,n3,n2,n1
0.0,4.009050152347854e7,2.7841541526799515e7,1.7818083794130858e7,1.0022945073531501e7,4.454652908505283e6,1.1134271774369578e6,277980.86232257844
0.0001,2.2969041649771616e7,1.5932031969085053e7,1.017508535818407e7,5.692278152825101e6,2.4821566022008047e6,555925.0370028205,97110.8178456269
0.0002,1.9461857627217807e7,1.34590114374927e7,8.570075140760077e6,4.740970899699565e6,1.9972547764310124e6,362113.834192144,46294.67091568629
0.0003,1.68636786513021e7,1.1647985757522324e7,7.372457106466669e6,4.036517021622474e6,1.6280880912463071e6,206558.00105111077,30590.422983816927
0.0004,1.4287903437519692e7,9.839909116525128e6,6.196274823771177e6,3.3423407514787186e6,1.2755523047169056e6,85389.2180219827,24800.19772800486
0.0005,1.2015555462203458e7,8.249406915656731e6,5.159102993757423e6,2.730973884084305e6,970827.0861261761,55867.14870010101,21493.320240640904
0.0006,9.86954901826423e6,6.741801737446169e6,4.1862144750906066e6,2.1667093979613446e6,696532.9125719661,53941.43735630511,19753.133676983998
0.0007,8.060859938375734e6,5.483609762187976e6,3.3676568466535355e6,1.6924839226898558e6,470261.1655188462,49288.19072955439,18437.836090498957
0.0008,6.448068878697515e6,4.354538873307397e6,2.636414215526968e6,1.271789009510609e6,279575.7014377232,46221.83716359586,17417.992160349066
0.0009,5.138343307804755e6,3.4393327145076655e6,2.0475876432174197e6,934218.359419021,135717.2401916514,43860.23312302254,16611.642417995008
0.001,3.9861592486598077e6,2.6361075162184094e6,1.5334178318288473e6,644709.8923884364,132936.57062117307,42022.4785374756,15963.826390822089
0.0011,3.0776167946161614e6,2.003655604919978e6,1.1272557690342413e6,417965.62043958716,116974.02929604938,40555.25631029233,15436.189895442552
0.0012,2.2825879380012024e6,1.4542190176894304e6,776995.7096922722,280395.86586975615,117960.08929793657,39358.0519434861,15001.155310707838
0.0013,1.6702354276280473e6,1.0290036548845742e6,508100.89218855265,250166.68150390597,112793.09276194371,38361.28640619437,14638.42213343664
0.0014,1.1346816476059312e6,714640.4275941176,450077.61902058846,246754.0825609419,111148.18184586015,37516.04424348356,14332.761692173439
0.0015,945977.4227163007,653591.2842668794,419542.0228139366,230720.09006617105,108392.68223557207,36787.31322670288,14072.573557851569
0.0016,929923.6846796981,645607.2672775035,407549.9887636556,227994.30506426236,106418.96313505879,36149.66328958833,13848.910089977717
0.0017,882347.9740597272,610475.9201782463,392117.1069281004,217660.72451428664,104371.83312656292,35584.36622568194,13654.79897093083
0.0018,859085.7223121375,598043.5234466344,380635.8717587356,215628.33513908452,102571.86186677672,35077.44769828943,13484.761258236878
0.0019,831022.704023135,576249.6022305401,370442.73586600827,208842.3082190904,100864.37060693129,34618.34612663157,13334.461256338096
0.002,808723.5303410442,563496.0784089154,361044.53837122355,206354.1453267838,99290.84547397803,34198.97750265659,13200.447494981765
0.0021,788882.2663241739,547909.632973705,352580.75128183916,201728.29723687383,97816.50853204855,33813.07549358394,13079.958121734096
0.0022,770322.7423100882,537075.2532543904,344715.2078958981,198813.70965276382,96439.67091284436,33455.721086435726,12970.772784114239
0.0023,753550.8320368011,523972.47506747296,337529.26783545257,195250.37857973104,95147.24639162028,33123.00412984604,12871.098686363515
0.0024,737819.5866808515,515935.18148432043,331491.3257727043,192412.8489090624,93932.59492565262,32811.777632851095,12779.482173827866
0.0025,723411.2330933338,503443.84405838395,324707.1222923309,189451.74182951954,92787.86200797302,32519.477856207985,12694.739647754232
0.0026,710453.7089789901,498379.99130191706,320989.03096072027,186841.23194887396,91707.04422624718,32243.99146304424,12615.90328474526
0.0027,697325.3812991059,488090.6498615829,315612.81073389866,184277.16193364683,90684.42920987797,31983.556586581875,12542.17819960026
0.0028,688662.7394716695,483296.56574495556,311832.5563609122,181915.52508773486,89715.16897437313,31736.68852681385,12472.908518550916
0.0029,676161.4612984046,475144.77979017165,307355.8661270921,179645.63352310748,88794.85160830009,31502.12346179263,12407.550430501198
0.003,669663.7598970246,470069.9890817603,303727.92257628817,177514.2449013051,87919.60602923844,31278.775431583006,12345.650727388906
0.0031,659451.2762715152,463320.3088469769,299858.50018838275,175478.71405829114,87085.93834304069,31065.703172337828,12286.829677331378
0.0032,652769.5044163066,458312.5761930077,296467.3954737654,173549.67366783897,86290.73591272536,30862.084314297445,12230.767327059799
0.0033,644143.0199155967,452521.4368746418,293039.4306490155,171708.55725497197,85531.18705740533,30667.195126081668,12177.19252441908
0.0034,637601.5508966726,447744.02315142495,289904.08987130347,169954.79548012628,84804.76309558847,30480.39446794357,12125.874102249278
0.0035,630100.5429470347,442644.7870775031,286818.1315521739,168278.65489803418,84109.17198865573,30301.11096377608,12076.613782482842
0.0036,623860.2852634117,438160.9897833324,283928.99823987274,166676.59162855207,83442.33791963759,30128.832653630972,12029.240451378233
0.0037,617195.2070996547,433588.32358834526,281121.0515002376,165142.41287026857,82802.37151871106,29963.09857330229,11983.60552926116
0.0038,611320.3741906226,429411.03615782177,278457.9727188532,163672.18200881217,82187.55190639723,29803.491842582527,11939.579215333699
0.0039,605304.688130125,425257.9075644566,275883.7199194134,162261.36449354034,81596.30616955842,29649.633944513807,11897.04743323079
0.004,599808.3753836827,421376.2180482488,273424.0332837727,160906.35807315272,81027.19470491649,29501.179952049075,11855.909338762995
0.0041,594317.3550416371,417569.7590022987,271050.69421442394,159603.5703083528,80478.89637533847,29357.81451466318,11816.075279538592
0.0042,589187.3089001444,413962.7603139567,268772.61282224883,158349.87674294878,79950.19685502585,29219.248459221784,11777.465118597363
0.0043,584133.8802731246,410450.6935237209,266574.64492088865,157142.31682766762,79439.97752999923,29085.215891168005,11740.006851935597
0.0044,579346.5135908994,407094.40857063374,264458.47452178306,155978.21858350985,78947.20629689257,28955.47170652111,11703.635463919876
0.0045,574667.098121255,403837.3445936071,262415.21096146,154855.0922205028,78470.92906714354,28829.789443380338,11668.291975764363
0.0046,570194.8754447505,400708.02413378574,260443.61532159906,153770.6545292148,78010.2624895416,28707.95941629409,11633.922651147137
0.0047,565841.0305851001,397675.0170327208,258537.89456827208,152722.78650750665,77564.38733783587,28589.78708769835,11600.478330117598
0.0048,561656.1957189034,394750.5698478426,256695.77543804608,151709.52976600837,77132.54272501271,28475.091639411457,11567.913868070715
0.0049,557589.6097350144,391916.4878573573,254913.09165598976,150729.06577885267,76714.02088280056,28363.704714061932,11536.187661078784
0.005,553665.9350021238,389176.9779826854,253187.33796208864,149779.70605776197,76308.16253480718,28255.469301536494,11505.261242408389
0.0051,549855.3680384352,386520.89406731946,251515.27662308907,148859.87947348005,75914.35272741667,28150.238750048502,11475.098937985493
0.0052,546168.8594292379,383948.5931791872,249894.49150953756,147968.12234663102,75532.01710336927,28047.875884722966,11445.667570807185
0.0053,542588.2220058363,381452.7575839607,248322.33015522177,147103.0693792821,75160.61853891675,27948.252219438407,11416.936206180098
0.0054,539117.2924605892,379032.0021292834,246796.57800717023,146263.44509526153,74799.65412155852,27851.247249928325,11388.875931130926
0.0055,535744.3967657937,376681.15484068234,245314.98914431408,145448.05680421897,74448.65241412014,27756.747817960735,11361.459662548034
0.0056,532469.7838580083,374398.1319092278,243875.5755985719,144655.78752920945,74107.1709872543,27664.64753794678,11334.66197956588
0.0057,529285.5001789225,372179.0200609135,242476.39710548092,143885.5902973206,73774.79417631926,27574.84627858725,11308.458976475844
0.0058,526190.0739843538,370021.54089057207,241115.68297121653,143136.4823878266,73451.13105068936,27487.249693182646,11282.828133131132
0.0059,523177.737107868,367922.5646942366,239791.73591472767,142407.5406037733,73135.8135646723,27401.768793166197,11257.748200257769
0.006,520246.27281853056,365879.8517197889,238502.98158741044,141697.8965813019,72828.49487489118,27318.319560012882,11233.199097583672
0.0061,517391.24746366584,363890.79469383863,237247.92293008347,141006.73284480054,72528.84780618183,27236.822591528024,11209.161822986107
0.0062,514610.19902201975,361953.29172449734,236025.15873771257,140333.27895639456,72236.56344788377,27157.20277873629,11185.618371173414
0.0063,511899.5501340583,360065.10883942974,234833.3606561245,139676.80820822355,71951.34987409892,27079.38901037589,11162.551660645418
0.0064,509256.8409671975,358224.3162690854,233671.27872140578,139036.63443704278,71672.93096739553,27003.31390207677,11139.945467857395
0.0065,506679.07590003783,356428.963657044,232537.72873912213,138412.10924129086,71401.04534249392,26928.913547858396,11117.784367702261
0.0066,504163.9125333355,354677.29725548753,231431.5925190251,137802.61932650354,71135.44535789602,26856.127291702545,11096.053679525914
0.0067,501708.77446335356,352967.5929049802,230351.81020707553,137207.58415261973,70875.89620351492,26784.897517387657,11074.739418020194
0.0068,499311.4837238715,351298.26350517856,229297.37851401637,136626.4537086648,70622.17506765485,26715.169454746203,11053.82824844276
0.0069,496969.78291972505,349667.7717850819,228267.34555449142,136058.70651743322,70374.07036147414,26646.891000915923,11033.30744565966
0.007,494681.6711665081,348074.6829256035,227260.80845884356,135503.84775581505,70131.381008433,26580.012555191945,11013.164856598523
0.0071,492445.1451251146,346517.6178859529,226276.90958859367,134961.4075577625,69893.91578559477,26514.486866247902,10993.38886575378
0.0072,490258.37708967924,344995.27865970816,225314.83409801405,134430.93941798006,69661.49271565049,26450.26889065671,10973.968363417574
0.0073,488119.57327070116,343506.42239943275,224373.80698144986,133912.0187412406,69433.93850286207,26387.315661747754,10954.892716365988
0.0074,486027.0678980995,342049.8730691673,223453.09080023135,133404.24148137774,69211.0880109485,26325.58616785427,10936.151740753869
0.0075,483979.2445097245,340624.5063782997,222551.98328117712,132907.22289599472,68992.7837788532,26265.041239228245,10917.735677010898
0.0076,481974.5853785567,339229.2547106628,221669.81527664856,132420.59638050143,68778.87557019826,26205.643442853827,10899.63516654567
0.0077,480011.6268348233,337863.0978042526,220805.9487594962,131944.01239603286,68569.2199556761,26147.35698454377,10881.84123009581
0.0078,478088.9849528057,336525.06438853656,219959.77502239821,131477.1374645676,68363.67992340791,26090.147617697217,10864.345247574565
0.0079,476205.3293993428,335214.2260212273,219130.71297498504,131019.65324322779,68162.12451667323,26033.982558225627,10847.13893928911
0.008,474359.3965157345,333929.6971436505,218318.20756601184,130571.2556555446,67964.42849628377,25978.830405105964,10830.214348393689
0.0081,472549.9733820909,332670.6307289501,217521.72832094607,130131.65408929104,67770.47202457889,25924.661066199318,10813.563824509221
0.0082,470775.9042133189,331436.2176096287,216740.76796250552,129700.5706417891,67580.140372726,25871.44568884007,10797.180008376532
0.0083,469036.0801644937,330225.6832256008,215974.8411438861,129277.73942180396,67393.32364370339,25819.156594909036,10781.055817489056
0.0084,467329.44219010853,329038.2866439566,215223.48324355384,128862.90589374781,67209.91651750653,25767.767220014244,10765.184432609898
0.0085,465654.97415978945,327873.3180166058,214486.24926225256,128455.82626656687,67029.81800801569,25717.252056482208,10749.559285114296
0.0086,464011.7038639799,326730.0975031933,213762.71276720968,128056.2669214869,66852.93123878805,25667.586599886577,10734.174045094212
0.0087,462398.6980972021,325607.9732149181,213052.4649275594,127664.00387765707,66679.16323244605,25618.74729882845,10719.022610166592
0.0088,460815.06270990754,324506.3201388322,212355.11358769616,127278.82228945673,66508.42471103767,25570.71150783341,10704.09909493103
0.0089,459259.9389192039,323424.53843609866,211670.28242059966,126900.51597654462,66340.62991007365,25523.4574429411,10689.397821044115
0.009,457732.5028711208,322362.05241662735,210997.61011349523,126528.88698436477,66175.69640485806,25476.964140063967,10674.913307845123
0.0091,456231.96276569425,321318.3091029735,210336.74962033096,126163.74516808595,66013.54494459092,25431.211415710506,10660.640263513977
0.0092,454757.5581820006,320292.7772752271,209687.36744496168,125804.90780503878,65854.09929926656,25386.179829989385,10646.573576718094
0.0093,453308.55776522134,319284.94625049556,209049.1429801945,125452.19922876092,65697.28611253231,25341.85065177233,10632.708308717578
0.0094,451884.25845023326,318294.3249949187,208421.76787433607,125105.45048485002,65543.03476645895,25298.205825795347,10619.039685885758
0.0095,450483.9835528413,317320.4410743862,207804.94544497758,124764.49900759045,65391.277250343635,25255.227941651923,10605.563092642267
0.0096,449107.08197729517,316362.8398545913,207198.39011648315,124429.1883149899,65241.948040927884,25212.900204462327,10592.274064753603
0.0097,447752.9266010664,315421.0835713607,206601.82690704483,124099.36772067078,65094.98398542019,25171.206407224156,10579.168282975634
0.0098,446420.91350365203,314494.75061754073,206014.99091551008,123774.89206409652,64950.32419486959,25130.130904584676,10566.241567035608
0.0099,445110.46058981743,313583.43472462095,205437.62687245288,123455.6214537311,64807.90993969604,25089.65858812011,10553.489869913841


==> data_SingleIslandField_stretch_tau_O2_k1.0e6_delta0.05_dt4.csv <==
t,n7,n6,n5,n4,n3,n2,n1
0.0,4.009050152347854e8,2.784154152679951e8,1.781808379413086e8,1.00229450735315e8,4.454652908505284e7,1.1134271774369579e7,2.7798086232257844e6
0.0001,2.3105106941353962e8,1.6041763109213746e8,1.026429683947495e8,5.77093719544755e7,2.558537731272396e7,6.307919660069176e6,1.5260301559498815e6
0.0002,1.9807511977040514e8,1.3735710067502227e8,8.794929400329943e7,4.93268961435928e7,2.183799252910088e7,5.299654009579275e6,1.1840100343338503e6
0.0003,1.738825876158435e8,1.20688529759136e8,7.709872583674906e7,4.327156283423881e7,1.9034558061664507e7,4.497166050298014e6,925523.7662834892
0.0004,1.4977440536129913e8,1.0386661060186845e8,6.640641073229667e7,3.718084159253556e7,1.6291239777998947e7,3.765858378626254e6,672912.6039885026
0.0005,1.2829819376063071e8,8.901126689796071e7,5.679797879371982e7,3.1793377820315287e7,1.385404261987899e7,3.114249156067844e6,458917.2814402449
0.0006,1.078232769039931e8,7.468270977252449e7,4.7718312213182196e7,2.663889267143329e7,1.1554647017449496e7,2.501112268779931e6,274433.5640650677
0.0007,9.054579729921095e7,6.275321166416766e7,4.000741773830514e7,2.2288405597625084e7,9.60815711048017e6,1.981712601133427e6,134312.45223633014
0.0008,7.48966112109518e7,5.1882676108732074e7,3.3027184383496284e7,1.8338325241128296e7,7.841245549511316e6,1.5184258388542933e6,88876.5693601846
0.0009,6.221972941005008e7,4.3071531268122435e7,2.7401440596084196e7,1.5173764416418215e7,6.4085548820543885e6,1.1440933865239737e6,77885.99827870836
0.001,5.093700695814374e7,3.52351704886939e7,2.239810602900144e7,1.2362199055691868e7,5.140744653348936e6,819323.6007726693,77799.01139315205
0.0011,4.2075255459090434e7,2.9089890229900032e7,1.8456413085573778e7,1.0141529791430866e7,4.1494845223244997e6,565092.7257319833,75295.84164982948
0.0012,3.4228546175598435e7,2.364280695790861e7,1.4955795170590697e7,8.171553702988689e6,3.275013543722773e6,349339.7969993649,73726.25635911716
0.0013,2.8199710024355743e7,1.9450689690707434e7,1.2269993063083854e7,6.657435504318374e6,2.597829926696524e6,240134.89761399597,72160.97886883978
0.0014,2.277513032197637e7,1.5675066778472915e7,9.854187200591668e6,5.29489590931117e6,1.9948519078834073e6,250663.0608285485,70780.49942245157
0.0015,1.871650876702167e7,1.2856022533417812e7,8.047407012890496e6,4.277790505778547e6,1.5395347012067297e6,232029.52312589242,69513.13560197563
0.0016,1.4966272137015589e7,1.0247446526762974e7,6.379510719571759e6,3.3389744929025206e6,1.1276832351365092e6,234546.63776674503,68353.7620052334
0.0017,1.2263019636689715e7,8.37131690759205e6,5.176452974901749e6,2.662246998510961e6,903178.854241063,225361.12754053966,67286.21586423171
0.0018,9.668159568334473e6,6.567591471296676e6,4.0279248052882636e6,2.129824405228305e6,936611.1892954994,223407.6301814326,66299.62522003551
0.0019,8.241678215824948e6,5.7007103001052905e6,3.616607865534157e6,1.9717935166976352e6,848116.9268373284,217765.19828809224,65384.22906907458
0.002,8.029153417611803e6,5.602442152946737e6,3.574455591878521e6,1.990125334671135e6,879281.9364207952,214655.35053951122,64531.86785521137
0.0021,7.807847508574432e6,5.401858721055111e6,3.4289205582561027e6,1.8698655811764656e6,819571.5853038741,210519.11910155969,63735.573130890094
0.0022,7.616591755177423e6,5.294615519355279e6,3.3798777040047958e6,1.882678890088589e6,835785.8943080954,207335.87027504732,62989.395993368475
0.0023,7.443946302196453e6,5.151042439942248e6,3.2720670403144434e6,1.7851127501380495e6,796734.4193965584,203965.2800730197,62288.230235625146
0.0024,7.2820114386905795e6,5.047837398921139e6,3.2241058639464965e6,1.797014467933578e6,801098.7310570095,201014.93049305122,61627.67241042704
0.0025,7.133917738985223e6,4.937039684173232e6,3.138307448930472e6,1.7136912977729163e6,774291.0415770449,198120.6578133765,61003.90539450769
0.0026,6.994717601050147e6,4.844419303729288e6,3.095788061087553e6,1.726465123762557e6,772415.6842582359,195458.9365078816,60413.6031181289
0.0027,6.866017259014349e6,4.751773213181448e6,3.0224516211483134e6,1.6658857385761908e6,753007.7190244674,192910.29464578317,59853.85249911583
0.0028,6.744771843841494e6,4.672791757633931e6,2.987527875838227e6,1.6669052551135225e6,748015.0418839561,190519.9051777968,59322.08947499677
0.0029,6.631683844329072e6,4.591023649523309e6,2.920873894145656e6,1.6212988715673483e6,733197.1420163464,188244.9338420882,58816.04646467627
0.003,6.524887636784944e6,4.525119813155771e6,2.8943446163032064e6,1.6155354208846819e6,726796.0816583884,186092.3102166965,58333.70907237043
0.0031,6.424574519550573e6,4.448938866988172e6,2.8309186911537335e6,1.580003639530251e6,714922.793928755,184043.61487275263,57873.28025725444
0.0032,6.329602871315312e6,4.395976808020085e6,2.8128002688144883e6,1.5704807643086165e6,708031.006112798,182095.61073619287,57433.150539878814
0.0033,6.239891066930092e6,4.322015266830765e6,2.754477152768774e6,1.5418893285621821e6,698125.310925093,180238.18883360908,57011.87310167214
0.0034,6.154739392106822e6,4.2815111200800985e6,2.740448094786333e6,1.530469074569904e6,691221.7066363405,178466.09556811067,56608.14286432388
0.0035,6.073934093382375e6,4.207817442889636e6,2.6925965712797875e6,1.5067460682405634e6,682692.146288376,176772.50512304195,56220.77881978512
0.0036,5.997379746548969e6,4.178925772871182e6,2.675509372389885e6,1.4945158417147181e6,676014.7239601735,175152.34431711223,55848.70902770687
0.0037,5.923801435045973e6,4.113517175105269e6,2.6353141994007775e6,1.4743243748997115e6,668493.9618468168,173600.41429880937,55490.957812824374
0.0038,5.864854359509111e6,4.086104723938804e6,2.6167109712465415e6,1.461925035639746e6,662150.075220477,172112.3012805364,55146.63478611917
0.0039,5.787175707319094e6,4.0301317849616245e6,2.582230672334179e6,1.4443683164906485e6,655402.5750028059,170683.81344248232,54814.92538568365
0.004,5.744067096186556e6,4.001486416943105e6,2.563075914656687e6,1.4321682404043623e6,649430.0207991616,169311.2105615496,54495.08269073001
0.0041,5.673086563065444e6,3.9527463149556126e6,2.532959500502419e6,1.4166331286966545e6,643299.0165379129,167991.02181105866,54186.42030737346
0.0042,5.63322203328816e6,3.9238681756945523e6,2.513845345802919e6,1.404835030567194e6,637699.6507643167,166720.08890850339,53888.30616131968
0.0043,5.570573125197396e6,3.880783630930279e6,2.487137304086571e6,1.390893381934645e6,632076.460172947,165495.49662470445,53600.15706141262
0.0044,5.5309618249826925e6,3.8522908307798738e6,2.4684183978817584e6,1.3795998702234584e6,626834.5375156318,164314.56827542334,53321.43392150601
0.0045,5.474969348722068e6,3.8137188142764135e6,2.444430769455384e6,1.3669458631557366e6,621640.612625783,163174.83182674882,53051.63754699079
0.0046,5.436197324795729e6,3.785980658638101e6,2.4263107701851563e6,1.3561996559264238e6,616732.6656218468,162074.00565432003,52790.30490746688
0.0047,5.385614773913403e6,3.751078623049405e6,2.404538887721814e6,1.3446096263378095e6,611908.9404953199,161009.9776366829,52537.005829853
0.0048,5.348029800800824e6,3.7243040818764055e6,2.387125832929023e6,1.334418204013325e6,607308.99497881,159980.79092733178,52291.340056097215
0.0049,5.301919440717086e6,3.6924398575452967e6,2.3671923593839332e6,1.3237246349068712e6,602809.4455045513,158984.6290078819,52052.93461859148
0.005,5.265712366921239e6,3.6667351298962818e6,2.350534132398136e6,1.3140753264184184e6,598491.6804843682,158019.80354547012,51821.441492927814
0.0051,5.223357052174037e6,3.637425906790959e6,2.3321515244371328e6,1.3041497997617598e6,594279.3411481008,157084.7429140119,51596.53549373853
0.0052,5.188617126622737e6,3.61283183406426e6,2.3162586022197735e6,1.2950189819487496e6,590219.3606603043,156177.9822366335,51377.91238427648
0.0053,5.149459246405778e6,3.5857024272449757e6,2.299203648191042e6,1.285760851375877e6,586263.794196059,155298.15427870044,51165.28717420523
0.0054,5.116210629050916e6,3.5622188311925493e6,2.284063703527389e6,1.2771225547726064e6,582439.1558649571,154443.9813464392,50958.39258377744
0.0055,5.079809632408527e6,3.536972805752528e6,2.2681600374937137e6,1.2684561910199558e6,578714.7967546534,153614.26794253752,50756.97765549792
0.0056,5.048035436041787e6,3.514574333282697e6,2.2537473107037176e6,1.2602768253869165e6,575105.1517253161,152807.894160416,50560.80649655217
0.0057,5.014037952466451e6,3.4909737749371836e6,2.238853243537639e6,1.2521310352753855e6,571590.186099994,152023.80969986806,50369.6571378632
0.0058,4.983696077011854e6,3.4696202113259896e6,2.2251345450586285e6,1.2443786741878567e6,568177.2242624805,151261.0284529114,50183.32049690153
0.0059,4.9518146307634e6,3.4474713650687775e6,2.2111344767821706e6,1.2366991990687035e6,564852.8069235464,150518.6235890948,50001.59943354697
0.006,4.922848187490781e6,3.4271143329279716e6,2.198073012867577e6,1.2293437693349451e6,561620.1124097208,149795.7230909054,49824.307888996234
0.0061,4.892845831951668e6,3.4062572668582075e6,2.1848712844758644e6,1.2220849749034196e6,558469.8013956252,149091.50569041327,49651.27009937217
0.0062,4.86518999059771e6,3.3868445557021345e6,2.172429072313635e6,1.2150980313786177e6,555402.6742157326,148405.1971652473,49482.31987644229
0.0063,4.836869065070162e6,3.36714561772431e6,2.1599454996221405e6,1.2082210372397718e6,552412.0098022856,147736.06695803776,49317.299948752654
0.0064,4.81045552735545e6,3.3486239554372695e6,2.148084866432218e6,1.2015760353026248e6,549497.2824692389,147083.4250858264,49156.061357280334
0.0065,4.783649318794602e6,3.329970191601664e6,2.1362514485781533e6,1.1950473430283484e6,546653.4649515932,146446.61931132857,48998.46290038966
0.0066,4.758409211450776e6,3.3122869887287985e6,2.124935935237214e6,1.1887197234775126e6,543879.3281814456,145825.03254968952,48844.37062328474
0.0067,4.732975688598595e6,3.294581956843324e6,2.1136943944106014e6,1.18251019048967e6,541170.9652462096,145218.08048885467,48693.65734798538
0.0068,4.708841400968997e6,3.2776863728226875e6,2.102889272349382e6,1.176477353712745e6,538526.8088582092,144625.2094023753,48546.20223989608
0.0069,4.6846584454690525e6,3.2608469612060296e6,2.09218918954025e6,1.1705614126279384e6,535943.7134058658,144045.8941370043,48401.890407793144
0.007,4.661564761283255e6,3.2446905231394335e6,2.0818617273686896e6,1.1648026308762133e6,533419.9843400026,143479.63625928469,48260.612534160515
0.0071,4.638526494091217e6,3.2286445031780372e6,2.0716591112374207e6,1.159157686145972e6,530953.0098753884,142925.96234537024,48122.26453314071
0.0072,4.616411251016217e6,3.213181430125406e6,2.0617786807691082e6,1.1536539837087772e6,528541.0871107542,142384.42240280204,47986.74723386053
0.0073,4.594425170000829e6,3.197865550864143e6,2.0520348553115644e6,1.1482599383730143e6,526181.9917903222,141854.58841112448,47853.966086731256
0.0074,4.573229604354884e6,3.183052885962346e6,2.0425729359253107e6,1.142993958134443e6,523874.07694889884,141336.05297169316,47723.83089097344
0.0075,4.552214329885157e6,3.168411374143899e6,2.0332536656604875e6,1.137832837422402e6,521615.40996311983,140828.4280568961,47596.25554142048
0.0076,4.531883212691735e6,3.1542089926228016e6,2.0241837861710603e6,1.1327887048255547e6,519404.43198432453,140331.34385053112,47471.157793128
0.0077,4.511766694286973e6,3.140192359696085e6,2.01525858053045e6,1.1278443529000704e6,517239.4376690587,139844.44767108315,47348.459042249604
0.0078,4.492248330719271e6,3.126562898676349e6,2.006556223952292e6,1.1230075437476812e6,515118.9698707414,139367.40297191555,47228.08412195149
0.0079,4.472966406949955e6,3.113126982535934e6,1.9979977783176685e6,1.1182653764418345e6,513041.5061160877,138899.8884110765,47109.961112033016
0.008,4.454212548337392e6,3.100035723343025e6,1.9896402667329053e6,1.113622592073176e6,511005.69402688654,138441.59698569795,46994.02116135382
0.0081,4.43570778013828e6,3.0871409114983403e6,1.981424008808613e6,1.109069393049278e6,509010.1623716107,137992.23522542496,46880.19832190654
0.0082,4.417673481910825e6,3.0745556351625985e6,1.97339037922266e6,1.104608444642614e6,507053.6608782691,137551.52244053848,46768.42939369853
0.0083,4.399894199560804e6,3.062166229516812e6,1.9654940973888328e6,1.100232195638848e6,505134.9462596985,137119.19002002923,46658.65377970293
0.0084,4.382537647971664e6,3.050057059163605e6,1.957764975728228e6,1.0959418982681376e6,503252.8647765918,136694.98077619172,46550.813349973236
0.0085,4.365437166443443e6,3.038140752279807e6,1.9501685119710222e6,1.0917316364222e6,501406.28333778284,136278.64833183953,46444.85231435392
0.0086,4.348719489452274e6,3.026479991492262e6,1.9427259895962134e6,1.0876017128518163e6,499594.137879676,135869.95654705432,46340.71710306574
0.0087,4.332255457540557e6,3.0150074314218103e6,1.9354109836106703e6,1.0835474097628866e6,497815.3915490376,135468.67898266797,46238.356254762264
0.0088,4.316140530306929e6,3.0037694044820676e6,1.9282384993267793e6,1.0795684035707389e6,496069.06274158956,135074.59839710582,46137.72031124012
0.0089,4.300274386867133e6,2.9927138304656255e6,1.9211881734123898e6,1.0756608620084047e6,494354.1995506399,134687.50627524476,46038.76171864524
0.009,4.284728638655393e6,2.9818747281648167e6,1.91427040227004e6,1.0718240594225551e6,492669.8957540161,134307.20238567947,45941.434734476985
0.0091,4.269425155298938e6,2.9712116635254375e6,1.9074693794445875e6,1.0680548244848242e6,491015.27503901627,133933.4943655898,45845.6953400683
0.0092,4.254417382263448e6,2.960749396767554e6,1.9007921292321938e6,1.0643521842285069e6,489389.4998841047,133566.19733015224,45751.50115827797
0.0093,4.239644276127429e6,2.9504563882610663e6,1.8942262780615734e6,1.0607134664553157e6,487791.7616694141,133205.13350570246,45658.81137577118
0.0094,4.225145462739149e6,2.9403504506867593e6,1.8877763936043999e6,1.0571375568671108e6,486221.2854026652,132850.13188420655,45567.58666991432
0.0095,4.2108730666427035e6,2.9304068458650354e6,1.8814326952348987e6,1.0536221653167815e6,484677.32338252023,132501.02789825242,45477.789139682835
0.0096,4.196856217296579e6,2.920638185994776e6,1.8751979705168954e6,1.050166108025323e6,483159.15751485084,132157.66311472046,45389.38224047952
0.0097,4.1830571971332007e6,2.911024941910046e6,1.869064403701333e6,1.0467673917272296e6,481666.0951372684,131819.88494590292,45302.330722585706
0.0098,4.1694971786493845e6,2.9015758449007375e6,1.8630335015502279e6,1.0434248112027835e6,480197.4699576687,131487.5463772526,45216.60057294568
0.0099,4.156146289727082e6,2.892275362763826e6,1.8570989429507595e6,1.0401366077017485e6,478752.6392026814,131160.50571016545,45132.15896017329


==> data_SingleIslandField_stretch_tau_O2_k1.0e7_delta0.05_dt4.csv <==
t,n7,n6,n5,n4,n3,n2,n1
0.0,4.0090501523478537e9,2.7841541526799517e9,1.781808379413086e9,1.0022945073531499e9,4.4546529085052836e8,1.113427177436958e8,2.7798086232257847e7
0.0001,2.312185618895739e9,1.6055258147758257e9,1.0275167739468473e9,5.780427493000001e8,2.5675262147703686e8,6.388519704087691e7,1.5964216005493933e7
0.0002,1.9842269032358654e9,1.3763556218478248e9,8.817597062115843e8,4.952421951731613e8,2.202989154306932e8,5.492971221995372e7,1.35136151791904e7
0.0003,1.7442936287542243e9,1.2113300361541445e9,7.746121372627962e8,4.358841664451285e8,1.9329848762195313e8,4.7859859542899124e7,1.1862120728790484e7
0.0004,1.50470870846444e9,1.0443501759888119e9,6.685727550645046e8,3.758144338198235e8,1.6668079807804197e8,4.135959290143726e7,1.0054649234479083e7
0.0005,1.2913185194676428e9,8.968342048299028e8,5.734026833308194e8,3.2254297323339826e8,1.430407427748375e8,3.553027158825938e7,8.448742130345084e6
0.0006,1.0875126097241066e9,7.542883172692354e8,4.831719272164583e8,2.7160399446320087e8,1.2050331122065054e8,2.984434042948385e7,6.915814089355329e6
0.0007,9.155120386553099e8,6.35642824843322e8,4.065588655409511e8,2.2850059728459677e8,1.0138964433758679e8,2.503495686358461e7,5.66333382940194e6
0.0008,7.595722484237837e8,5.2735222666670114e8,3.371448325222178e8,1.8928632252152985e8,8.399656716142434e7,2.0648288450134944e7,4.529130985825075e6
0.0009,6.332375007222173e8,4.3960331655722946e8,2.8116582731818646e8,1.5787823247208402e8,6.989535494631243e7,1.7095605483728692e7,3.6426224603886353e6
0.001,5.20676513443309e8,3.6146416030774605e8,2.3130086339867756e8,1.2991448449736714e8,5.7354874169711426e7,1.3930138161027934e7,2.8737167493389663e6
0.0011,4.3232020164286596e8,3.0023274679718953e8,1.9204832799789074e8,1.078543638819269e8,4.757080408379746e7,1.1453051648656847e7,2.278536653417826e6
0.0012,3.541181803339611e8,2.4586558793704665e8,1.5718937152511325e8,8.822462331769763e7,3.887734177583827e7,9.239863411781555e6,1.7579934651243174e6
0.0013,2.9400687602474165e8,2.0409448736003163e8,1.3045367990901971e8,7.317189496805799e7,3.2180279803465877e7,7.558424521920689e6,1.3451212927944069e6
0.0014,2.398021852465914e8,1.6637245516665524e8,1.0632080869788192e8,5.9558239766118184e7,2.6143128719957665e7,6.027549490388591e6,985324.4457680098
0.0015,1.9935844903107223e8,1.3830094888254723e8,8.83463581138836e7,4.9452256817687646e7,2.163455290448488e7,4.902170977826587e6,706250.1072454819
0.0016,1.6182909847960648e8,1.121906755759504e8,7.164167487491137e7,4.003234831636572e7,1.7458632818749443e7,3.8454988775276495e6,525409.9822892492
0.0017,1.3493299361799335e8,9.354029864645275e7,5.969537520586285e7,3.3323361747344095e7,1.4461223062017946e7,3.09907368814999e6,464230.2396620876
0.0018,1.0889297006590118e8,7.542468171852095e7,4.8106504519455045e7,2.67890138214147e7,1.1567047437438548e7,2.373526231793068e6,491198.6837064447
0.0019,9.118976921850118e7,6.316084254855336e7,4.024760429541893e7,2.2379777022084452e7,9.59074110438506e6,1.927733142127199e6,457179.308038412
0.002,8.028394974084692e7,5.602299713575261e7,3.578055471377406e7,1.993644568060743e7,8.847651565806054e6,1.999640175296685e6,466074.1414128884
0.0021,7.801473794737117e7,5.3993317472301304e7,3.420070291502398e7,1.860794451884197e7,8.022167920113859e6,1.8543267394631128e6,445899.883896816
0.0022,7.609530730158564e7,5.291507845270024e7,3.380468062538146e7,1.8822464984765437e7,8.362414278737265e6,1.8984853658178656e6,446571.7453672662
0.0023,7.436280578067671e7,5.148006281075558e7,3.2619122834892936e7,1.77459285498225e7,7.725876559252302e6,1.798054897465283e6,433578.60847000935
0.0024,7.273731842937356e7,5.041625221189085e7,3.2216240921011876e7,1.7929161616679907e7,7.973282057530609e6,1.8161771058418364e6,430717.134934539
0.0025,7.125044317785338e7,4.933303981968361e7,3.127076124859859e7,1.7011020459285975e7,7.515793648602264e6,1.7444592017166587e6,421547.6411164519
0.0026,6.985323314641328e7,4.836660381103617e7,3.09053113986059e7,1.7193533189596344e7,7.652377658476757e6,1.7474680172032875e6,417342.7411847822
0.0027,6.856109806005755e7,4.7473905114346795e7,3.01040387224894e7,1.6432400930302503e7,7.315198313362997e6,1.6944175547799673e6,410305.99984310183
0.0028,6.734440862993091e7,4.663094326051974e7,2.9798748925462853e7,1.6573566593901489e7,7.381534258524584e6,1.6888739956789692e6,405750.32417262695
0.0029,6.620920698470539e7,4.5845470453647345e7,2.9082077807594955e7,1.5993954516456215e7,7.126364280011786e6,1.6481799346069358e6,399986.78050148604
0.003,6.513782880267628e7,4.5115576280510746e7,2.8846696983184446e7,1.6040126910027856e7,7.148453845048961e6,1.6379975826955396e6,395508.86618873023
0.0031,6.41310461701494e7,4.4405020965131305e7,2.817770168962131e7,1.5587051422707945e7,6.950085963427114e6,1.6056644934842614e6,390570.9847699712
0.0032,6.317854958289782e7,4.380660047634232e7,2.801438454121628e7,1.557363542507255e7,6.944591976931149e6,1.593160828655054e6,386338.68686222355
0.0033,6.227831001661446e7,4.311997171523904e7,2.7370380617916353e7,1.5210559520227503e7,6.786272314057667e6,1.5666326315603498e6,381983.4976427154
0.0034,6.142449257016072e7,4.264720535078759e7,2.7277018998789314e7,1.5160317418411588e7,6.763875966301491e6,1.5531650198285696e6,378047.50828587444
0.0035,6.0613733444081016e7,4.196501637705878e7,2.6724526042613875e7,1.4862613698922832e7,6.634346570284271e6,1.5307840067932338e6,374134.8345377781
0.0036,5.9842881959423795e7,4.160895405508592e7,2.6616496152278677e7,1.4790113855043305e7,6.601893617773667e6,1.5171337592914545e6,370495.56581829995
0.0037,5.910808917714574e7,4.092382629552845e7,2.615452089495033e7,1.4540765327664183e7,6.493495313639041e6,1.4978065874269037e6,366938.1960268168
0.0038,5.8425774261493824e7,4.0670659994601354e7,2.6019380411122624e7,1.4455848582319664e7,6.455368248796189e6,1.4844106573499867e6,363576.3617164628
0.0039,5.773810189513322e7,4.005326054712574e7,2.5625647148685616e7,1.4242690787649024e7,6.36281719973091e6,1.4674017000114378e6,360315.5164695132
0.004,5.720718996340569e7,3.98161749664539e7,2.5475462638101146e7,1.4151451099393072e7,6.321813600696661e6,1.4544923099576277e6,357205.73187182524
0.0041,5.648497783916336e7,3.928092393238216e7,2.5134231874859028e7,1.3966151040643014e7,6.2414080084309615e6,1.439295283722406e6,354198.7997948725
0.0042,5.608993464516603e7,3.9033006712984964e7,2.4976819033872385e7,1.3872451311765794e7,6.1993037524329e6,1.4269839549601695e6,351315.3519150249
0.0043,5.541154358984482e7,3.856228971471643e7,2.4676794881097615e7,1.3709062471187169e7,6.128406371762219e6,1.4132416909495613e6,348529.58852495207
0.0044,5.5059947310439825e7,3.831128766507242e7,2.4517185907940865e7,1.3615344978406562e7,6.086317525654038e6,1.4015697218366133e6,345848.6645347112
0.0045,5.4456420613853574e7,3.789222983076689e7,2.4250124141477663e7,1.3469526670796668e7,6.023015806389166e6,1.3890236202155019e6,343257.81642031216
0.0046,5.410596091970064e7,3.764307319311994e7,2.4091525590097897e7,1.3377309655892009e7,5.981631710201932e6,1.3779923313366305e6,340758.17565670714
0.0047,5.356339955880603e7,3.726610451840379e7,2.385130350400739e7,1.3245836253522448e7,5.924512867460238e6,1.3664501909064068e6,338340.5669042479
0.0048,5.321878669721238e7,3.7021870952772826e7,2.36957223426499e7,1.3156036617472213e7,5.884246655273344e6,1.3560389754671976e6,336003.562536804
0.0049,5.272666786053717e7,3.667975247092515e7,2.3477712065175988e7,1.3036467544663316e7,5.832247486470811e6,1.345354263709099e6,333740.93456887035
0.005,5.239080223285269e7,3.644230124447313e7,2.3326366028165605e7,1.2949611079610717e7,5.7933335717836805e6,1.3355312926564033e6,331550.2904877458
0.0051,5.1941028454086386e7,3.6129461676545344e7,2.3127008298245706e7,1.284014551664792e7,5.745639173247876e6,1.325589592453427e6,329427.0473407841
0.0052,5.161561141177721e7,3.589985096797397e7,2.298059573006487e7,1.2756524377740823e7,5.7081965807790365e6,1.316318098947466e6,327368.56619974884
0.0053,5.120184792093623e7,3.5611930354402676e7,2.2797106941248085e7,1.265564570799834e7,5.664171270171672e6,1.3070280998704943e6,325371.2505460866
0.0054,5.088778845696274e7,3.5390692635147825e7,2.2655984863852866e7,1.2575352042761162e7,5.628244910271029e6,1.2982700068770458e6,323432.52504932374
0.0055,5.0505001266782776e7,3.512422474083868e7,2.2486153345683478e7,1.2481835841089342e7,5.587384523984112e6,1.2895574071050307e6,321549.43428355706
0.0056,5.020268640731135e7,3.491154909770885e7,2.2350455392479792e7,1.2404871112967597e7,5.552972175122874e6,1.2812753620121134e6,319719.5878174689
0.0057,4.9846816602065146e7,3.4663737595960565e7,2.2192497938298784e7,1.2317773976838982e7,5.514870677388022e6,1.2730786592819125e6,317940.4809601107
0.0058,4.95562917644558e7,3.4459590841252126e7,2.2062212746639024e7,1.2244074398796935e7,5.481940674074834e6,1.2652371174530445e6,316209.9440098289
0.0059,4.922402276112306e7,3.422814944435698e7,2.191467218891706e7,1.2162623544917494e7,5.446266444271767e6,1.2575046446316554e6,314525.8111547653
0.006,4.894511249325987e7,3.403235681276867e7,2.1789695686259743e7,1.2092085496884136e7,5.414769295656774e6,1.2500703898424578e6,312886.13208712736
0.0061,4.863370138254289e7,3.3815393450147815e7,2.1651366727521066e7,1.2015640130244672e7,5.381248033499298e6,1.242758183729756e6,311289.0091275017
0.0062,4.836609046227179e7,3.362769250456824e7,2.1531537107362896e7,1.1948136917158896e7,5.351124061029778e6,1.2357005186152342e6,309732.6952394589
0.0063,4.8073244000943504e7,3.34236241797893e7,2.14014118193432e7,1.1876159834607324e7,5.319526272522542e6,1.2287707574703766e6,308215.5126600974
0.0064,4.781653205237957e7,3.324370087551124e7,2.1286532982876144e7,1.1811552724262644e7,5.290710624121723e6,1.2220615058950603e6,306735.896877009
0.0065,4.754031414691676e7,3.3051190152627904e7,2.116376016593228e7,1.1743589122025806e7,5.260842320204585e6,1.2154813411506852e6,305292.3549197023
0.0066,4.729405247147284e7,3.287870296253641e7,2.1053617438850913e7,1.1681734583901051e7,5.23326824715055e6,1.2090947469324223e6,303883.4838563535
0.0067,4.703281415696973e7,3.2696609898267448e7,2.093747187589086e7,1.161739601067958e7,5.204963927059736e6,1.2028354140265298e6,302507.9485287623
0.0068,4.679653055249982e7,3.253120590821451e7,2.0831842523893263e7,1.155815042315316e7,5.178564904978117e6,1.1967479870096745e6,301164.48821686074
0.0069,4.6548856258692406e7,3.2358551164430276e7,2.07217013942475e7,1.1497102455738423e7,5.151682187774711e6,1.190784117101425e6,299851.9040300978
0.007,4.632207168131757e7,3.2199876740894098e7,2.0620361617482584e7,1.1440325119614255e7,5.126393265302565e6,1.1849744566639415e6,298569.06022898084
0.0071,4.6086737454718515e7,3.2035812902129635e7,2.0515686164322983e7,1.1382277772360332e7,5.100808727711922e6,1.1792835356360348e6,297314.8765176673
0.0072,4.5868977108151905e7,3.1883520673051182e7,2.041841569571118e7,1.13278327875477e7,5.076567357369414e6,1.1737321491997729e6,296088.3270799505
0.0073,4.5644917730931945e7,3.172730966981124e7,2.031873680207531e7,1.127253295733042e7,5.052173267192078e6,1.1682940863957382e6,294888.4354495436
0.0074,4.543571833016258e7,3.1581062989849377e7,2.0225321867493153e7,1.1220290335133065e7,5.028919788482658e6,1.1629832128535833e6,293714.27267951274
0.0075,4.522200115245815e7,3.143205812747286e7,2.0130228580021393e7,1.1167515782736653e7,5.005621512044697e6,1.1577799928829994e6,292564.95364055457
0.0076,4.502091554899622e7,3.129153382188627e7,2.004046373441391e7,1.1117352044086205e7,4.983299401095116e6,1.1526934362287626e6,291439.6349661642
0.0077,4.481671945043576e7,3.1149165328721493e7,1.9949594039119277e7,1.1066906550634675e7,4.961013324679817e6,1.1477088345620863e6,290337.5121993477
0.0078,4.462331943125396e7,3.1014055257216856e7,1.9863283229861658e7,1.101870497961353e7,4.939569287765066e6,1.1428318102243207e6,289257.8177899895
0.0079,4.4427917752429835e7,3.0877818555364147e7,1.977631656978888e7,1.0970414412452105e7,4.918221135718142e6,1.1380511584333745e6,288199.8187874251
0.008,4.424179557475665e7,3.0747830366593666e7,1.9693273668607984e7,1.0924065080631688e7,4.897605099385644e6,1.133370153159672e6,287162.81499756465
0.0081,4.405454215367314e7,3.0617276473835927e7,1.960992482444738e7,1.0877774172564274e7,4.877128561774952e6,1.1287801432802493e6,286146.1370569792
0.0082,4.3875311205094606e7,3.0492133808629427e7,1.9529973795358542e7,1.0833173810928924e7,4.857293595607898e6,1.1242827884641448e6,285149.14477926877
0.0083,4.369562886967337e7,3.0366861425120346e7,1.9449987842862625e7,1.0788743501362076e7,4.837629199905843e6,1.1198713085290783e6,284171.2255147784
0.0084,4.352292372711904e7,3.0246303746687736e7,1.9372962663192257e7,1.074579527885474e7,4.818531396745187e6,1.1155462663262386e6,283211.79268453544
0.0085,4.33502947478545e7,3.01259526862639e7,1.9296110790792283e7,1.0703100506636487e7,4.799625573644035e6,1.1113022610230385e6,282270.28436425456
0.0086,4.31837708264193e7,3.0009734862351075e7,1.922185520608051e7,1.0661713745170206e7,4.781223904360972e6,1.1071391223494222e6,281346.16199064965
0.0087,4.301772894736197e7,2.989398056709385e7,1.9147931223343924e7,1.0620641602546496e7,4.763028209272795e6,1.1030524740962663e6,280438.909129264
0.0088,4.285706187711428e7,2.978187229258772e7,1.9076298396176297e7,1.0580731462652383e7,4.7452843638529e6,1.09904166747407e6,279548.03033329826
0.0089,4.269718562631691e7,2.967042122545717e7,1.900511580372424e7,1.0541179644362764e7,4.727754824234709e6,1.0951030941810745e6,278673.0500651816
0.009,4.254207045337537e7,2.9562206347015187e7,1.8935967894501057e7,1.0502666791030845e7,4.710633047265421e6,1.09123580454703e6,277813.51168996864
0.0091,4.238797749845967e7,2.945479210234493e7,1.8867357411121625e7,1.0464542283407029e7,4.693729612289474e6,1.0874367715306177e6,276968.9765259809
0.0092,4.223812777937061e7,2.935026788904891e7,1.8800565122431267e7,1.0427352550767934e7,4.677196538333814e6,1.0837048671226637e6,276139.0229561143
0.0093,4.20894701423258e7,2.9246647892526824e7,1.8734372588469524e7,1.0390570517978324e7,4.660882612339663e6,1.0800375104912699e6,275323.2455895587
0.0094,4.194461698167869e7,2.914562428335507e7,1.8669814691298064e7,1.0354634577504108e7,4.644907104880484e6,1.0764334787582185e6,274521.2544747958
0.0095,4.18010769630389e7,2.904557697976858e7,1.8605899282756705e7,1.031911741138384e7,4.629149149803932e6,1.072890537879408e6,273732.6743572172
0.0096,4.166096802890463e7,2.894787582921056e7,1.854346214030863e7,1.0284370450115776e7,4.6137021461311905e6,1.0694074275344776e6,272957.1439809599
0.0097,4.152225472107701e7,2.8851198274724808e7,1.8481694840754494e7,1.0250046955623886e7,4.598469341030286e6,1.06598218701847e6,272194.3154294787
0.0098,4.138665326361204e7,2.8756652611881055e7,1.842127193820515e7,1.0216428367829017e7,4.583523704567321e6,1.0626135562716562e6,271443.8535046342
0.0099,4.125249955546691e7,2.8663158404504027e7,1.8361534226120003e7,1.018323306173235e7,4.568787652627455e6,1.0592997938009335e6,270705.435139682


==> data_SingleIslandField_stretch_tau_O4_k1.0e5_delta0.05_dt4.csv <==
t,n7,n6,n5,n4,n3,n2,n1
0.0,6.633763631081333e6,4.606932316335882e6,2.9483535343670207e6,1.6584937289725496e6,737110.0653349508,184238.4606218114,45997.409694537484
0.0001,3.802388810739465e6,2.6375181325964313e6,1.684550262274398e6,942503.9577115123,411017.20769864623,91740.27347601636,15511.481259619972
0.0002,3.220027662105572e6,2.2280240507249516e6,1.417861424524976e6,785393.5784456555,330901.5388457777,59361.90696862808,7646.726083997854
0.0003,2.792870399868022e6,1.9290562292194206e6,1.221274118123373e6,668513.2600495818,269281.2543263027,33379.98603747685,5100.66673575608
0.0004,2.365574232046251e6,1.629589327845524e6,1.0261153291153024e6,553536.0265915164,210775.65304217313,14245.095354805053,4142.315706048596
0.0005,1.989705686744321e6,1.366131407534066e6,854343.0969915774,452232.2383063347,160363.84190506738,9365.117713973887,3594.16438363954
0.0006,1.6343779809157106e6,1.1165198595056005e6,693075.8131519184,358724.320620137,114914.85850711468,9021.03698498394,3287.242415215408
0.0007,1.3349489651419679e6,908215.2932135885,557602.1777329347,280221.1429476654,77477.02422702503,8236.03833859659,3069.335388734461
0.0008,1.0680575378293514e6,721379.6981939243,436723.23466884566,210613.6097893978,46080.53192013295,7719.6880055500405,2899.720785319007
0.0009,851387.8645092095,569999.5792162422,339335.31289270706,154739.34951407314,23318.753463816953,7321.976596285297,2765.3534505435296
0.001,660841.3839710593,437168.17700130184,254319.62089930265,106889.59062771758,22567.902288358448,7012.497255405356,2657.3133548193114
0.0011,510653.0139324443,332635.11186369817,187203.37216910985,69453.2758466129,21205.30922310742,6765.418128164473,2569.293634706161
0.0012,379261.00375153986,241857.84531837303,129341.98114489157,46540.16140218315,20273.629227566467,6563.806310255205,2496.7234712982267
0.0013,278135.71433207707,171653.3258604653,84969.36940814316,43287.22610261201,19688.10755710649,6395.94041710728,2436.222525593302
0.0014,189701.95309968182,118439.42364198968,74605.42653096195,41464.911815174106,19142.052410668184,6253.588378809951,2385.2483377151025
0.0015,157009.13649619734,108808.59489213953,70640.38651689174,40054.58386590903,18660.570453489403,6130.854271289033,2341.8615954303195
0.0016,154119.68543351357,106984.08218131648,68152.59088765673,38749.72044384789,18222.134191013185,6023.460125188494,2304.5657331094635
0.0017,146521.90677420882,101603.5882930227,66030.2953534795,37651.546271931256,17824.74107012985,5928.2531990291145,2272.1946713226016
0.0018,142364.4334310818,99093.72740818713,64100.41111080531,36720.423331005324,17460.59671073527,5842.882976509528,2243.8325273505384
0.0019,137999.63580619823,95902.19642599688,62403.907248419535,35864.31693762568,17126.697020837153,5765.571524032955,2218.755069525883
0.002,134296.05841560947,93426.70300625141,60834.45293063554,35089.047910973524,16818.47037778855,5694.958785470814,2196.386297590743
0.0021,131003.60017962623,91187.51030604525,59718.729113039306,34373.32623202917,16533.3542246037,5629.989530369365,2176.2657698612343
0.0022,127924.39704385956,89108.19069707717,58709.89099279207,33715.19218999199,16268.437979707145,5569.8357102232185,2158.023715540466
0.0023,125144.11489008088,87211.25549658708,57720.71652969334,33104.006942923435,16021.664586198596,5513.838454341988,2141.3618852066106
0.0024,122536.58521376918,85474.8938939945,56798.259778331405,32536.672066141713,15791.040466322293,5461.4675787273845,2126.0386955903255
0.0025,120149.49951615484,83807.56624591167,55910.76824878681,32006.939708331312,15574.968870805958,5412.2907458352165,2111.857629787782
0.0026,117905.74753900395,82561.61906503233,55078.16562944377,31511.81989438918,15372.003886234028,5365.951589581189,2098.6581319398206
0.0027,115829.06449999644,80877.22915194955,54283.779885090116,31047.24446043605,15180.914694683845,5322.15275793744,2086.3084299423117
0.0028,114105.30024256377,80071.17105717659,53535.05419568078,30610.649989364694,15000.6125695766,5280.643676632108,2074.6998586654045
0.0029,112043.77254487194,78727.50932464223,52822.739793321845,30199.186049898035,14830.142655244312,5241.210898412852,2063.7423572590333
0.003,110960.47238500304,77881.72312840662,52148.812398541406,29810.74882620065,14668.664256066491,5203.671015406699,2053.360888967597
0.0031,109270.06558468171,76766.48199649071,51507.69491617385,29443.2341918052,14515.428068033681,5167.864974404649,2043.4925881313693
0.0032,108161.10685783607,75934.18753593708,50899.12895740719,29094.941763591287,14369.772696185175,5133.653816829343,2034.0844818615149
0.0033,106732.22148818239,74976.00388702762,50319.43312864115,28764.25972911483,14231.102613896619,5100.915209012528,2025.0916666612745
0.0034,105647.19908173643,74182.98999144735,49767.55031962125,28449.816935856794,14098.889567904893,5069.540785522086,2016.4758468526288
0.0035,104404.29830951936,73338.60157903362,49240.84694653597,28150.3452610958,13972.654333414208,5039.433953656933,2008.2041580702612
0.0036,103369.50401862095,72594.80184641627,48738.075132376216,27864.734651164,13851.969489768195,5010.508174749789,2000.2482210198493
0.0037,102264.88970553846,71837.25589616508,48257.23335846434,27591.96742038078,13736.444902057961,4982.685524495323,1992.5833760248875
0.0038,101290.82292123292,71144.53802260151,47797.12075103534,27331.138545981197,13625.730743312184,4955.89554094579,1985.1880629555576
0.0039,100293.71744696051,70456.31669421808,47356.153428950005,27081.418773776506,13519.506011123216,4930.074247524851,1978.0433173695858
0.004,99382.48026427903,69812.7376577955,46933.25590775739,26842.064061793044,13417.481412901607,4905.163354737596,1971.1323596267916
0.0041,98472.28052869346,69181.873779736,46527.14195373682,26612.390364458723,13322.223903439999,4881.109575580174,1964.4402586972374
0.0042,97621.80656437222,68583.90035062694,46136.87546118058,26391.78065904598,13236.12813541002,4857.864055323116,1957.9536560486813
0.0043,96784.11505467686,68001.78391676504,45761.39421652788,26179.664858937984,13152.66317839229,4835.381877594524,1951.6605379996086
0.0044,95990.47508634126,67445.40742020679,45399.891497981786,25975.52691325076,13071.931293472868,4813.621645934576,1945.5500472633432
0.0045,95214.77131315428,66905.53666037439,45051.479842711306,25778.887467386474,12993.728389888447,4792.545118095287,1939.612326276501
0.0046,94473.39056391249,66386.80292573027,44715.465037474205,25589.31142448805,12917.971431597769,4772.116891635329,1933.8383863800022
0.0047,93751.65320717193,65884.06176267928,44391.099003015035,25406.3925297042,12844.553600352476,4752.304126962541,1928.2199980960768
0.0048,93057.92473353226,65399.29990790837,44077.782906181026,25229.761165679898,12773.377876097857,4733.0763062297365,1922.7495986780948
0.0049,92383.80709813125,64929.52907631525,43774.88143270408,25059.070569319985,12704.345394779728,4714.405019480041,1917.4202138501971
0.005,91733.37969840254,64475.429760687366,43481.87594982442,24894.00454877128,12637.36173863252,4696.263776485275,1912.2253912461895
0.0051,91101.70499422023,64035.16350422461,43198.22327211593,24734.26518731497,12572.33489950377,4678.627838839956,1907.1591435336427
0.0052,90490.59902919161,63608.78550870059,42923.47219607294,24579.58024362721,12509.17784481704,4661.474070913519,1902.2158995825646
0.0053,89897.0430477018,63195.0830122483,42657.15538981078,24429.6922316825,12447.80698695655,4644.780806120184,1897.3904623451508
0.0054,89321.67860117141,62793.82849531109,42398.878532665956,24284.365350046693,12388.14377439913,4628.52772733978,1892.6779723537954
0.0055,88762.56333232773,62404.1607947748,42148.23716696646,24143.375823446495,12330.113212207762,4612.695759084542,1888.073875946574
0.0056,88219.74626394629,62025.73925968188,41904.88518907402,24006.518276042563,12273.644989963017,4597.266970495646,1883.5738974801811
0.0057,87691.90037171757,61657.90968549191,41668.47058829947,23873.597231695887,12218.672141608395,4582.224487476745,1879.1740149249938
0.0058,87178.7903033612,61300.30016523687,41438.68834071874,23744.4328973726,12165.131891737457,4567.5524132319815,1874.8704383403729
0.0059,86679.4508833638,60952.38587124486,41215.230454007586,23618.85369604336,12112.9644895054,4553.235756007112,1870.6595908103593
0.006,86193.52341521725,60613.80149062277,40997.82707736476,23496.70148261137,12062.113869550518,4539.260363444078,1866.5380914927687
0.0061,85720.26403406751,60284.10884694386,40786.20738536488,23377.824985564173,12012.526657626891,4525.612862672284,1862.5027404870646
0.0062,85259.27316703236,59962.965285519254,40580.131781978074,23262.084481638365,11964.152696971494,4512.280605667435,1858.5505052797307
0.0063,84809.94924569521,59649.99481523999,40379.3610081138,23149.346041602017,11916.944209788828,4499.251619220324,1854.6785085574074
0.0064,84371.8926608708,59344.88295407939,40183.681606548605,23039.485707921347,11870.856221262919,4486.514559143555,1850.8840172136295
0.0065,83944.59875158084,59047.30113148565,39992.88127589495,22932.468406349733,11825.84585581804,4474.05866822402,1847.1644318331826
0.0066,83527.68689347169,58756.96362638233,39806.769231755585,22831.9741565479,11781.872680677789,4461.873737605557,1843.517279197364
0.0067,83120.72244126773,58473.57979753628,39625.15632592403,22733.650924818037,11738.898116745646,4449.950071238343,1839.9402029155815
0.0068,82723.35151665985,58196.89112411475,39447.87150919233,22637.63680995668,11696.885717541621,4438.278453135322,1836.4309558861673
0.0069,82335.19288943833,57926.63836988109,39274.745619699985,22543.75297573238,11655.80067620721,4426.850117148641,1832.9873936548584
0.007,81955.92152373503,57662.58785034619,39105.62485328509,22451.97473754538,11615.610052293494,4415.656719064573,1829.6074681164932
0.0071,81585.19882602809,57404.506958596394,38940.35738307416,22362.211575357338,11576.282359049766,4404.690310779427,1826.2892217260617
0.0072,81222.72797070697,57152.18431004373,38778.80451969101,22274.4093887473,11537.787747603124,4393.943316406909,1823.0307821636616
0.0073,80868.20560148574,56905.41024430686,38620.82954370987,22188.497405161354,11500.097661247406,4383.408510108151,1819.8303574094857
0.0074,80521.36126315949,56663.99324642345,38466.30705850335,22104.416527697023,11463.184984793332,4373.078995542235,1816.686231188556
0.0075,80181.92146657765,56427.74364732004,38315.11356801188,22022.104244558377,11427.023754676176,4362.94818675441,1813.5967587484004
0.0076,79849.63985161405,56196.48758655449,38167.13539770587,21941.503523896405,11391.589279724387,4353.009790428758,1810.5603629404488
0.0077,79524.26869995773,55970.052946829994,38022.26067205568,21862.557479211264,11356.85789781963,4343.257789343439,1807.5755305763312
0.0078,79205.58341393244,55748.28155009297,37880.38609116307,21785.21295880512,11322.807073261047,4333.686426982021,1804.6408090351085
0.0079,78893.35879023215,55531.016778477395,37741.41002816585,21709.417865209038,11289.415192175435,4324.2901931604,1801.7548030994537
0.008,78587.38977949665,55318.11439999784,37605.23838359676,21635.123188192214,11256.661640750113,4315.063810635493,1798.916172001401
0.0081,78287.47102361993,55109.431546024,37471.77860936838,21562.28114888105,11224.526632985431,4306.002222565921,1796.1236266605965
0.0082,77993.41499564674,54904.836409813375,37340.94478875064,21490.846686460958,11192.991273223268,4297.100580824481,1793.3759270987614
0.0083,77705.03394235794,54704.19836436252,37212.65243558479,21420.77594567787,11162.037410942317,4288.354235025576,1790.6718800173107
0.0084,77422.15604101647,54507.396698821976,37086.82293827806,21352.027502877947,11131.647690441085,4279.758722276636,1788.010336523922
0.0085,77144.60923308032,54314.31172060035,36963.37899170384,21284.561060504253,11101.805428247053,4271.309757559159,1785.3901899979653
0.0086,76872.23578350799,54124.83265115866,36842.24851390713,21218.338504697054,11072.494652307687,4263.003224712472,1782.810374084547
0.0087,76604.87767978817,53938.849592893974,36723.360620101914,21153.3227577205,11043.699998300484,4254.835167967633,1780.2698608055725
0.0088,76342.38984424902,53756.26067969861,36606.649084585326,21089.478702674758,11015.406740334198,4246.801783998431,1777.7676587830833
0.0089,76084.62687656225,53576.96481181372,36492.04877438113,21026.772175513892,10987.600703045853,4238.899414443872,1775.3028115622596
0.009,75831.45509239037,53400.86813936396,36379.49872575611,20965.170772419304,10960.268285409284,4231.124538884662,1772.874396031372
0.0091,75582.74044794269,53227.87748437478,36268.93897681323,20904.642964107974,10933.396386123535,4223.473768218468,1770.4815209288984
0.0092,75338.35953571631,53057.90622421166,36160.313302882074,20845.158805573283,10906.972421769702,4215.943838434908,1768.1233254337415
0.0093,75098.18856335108,52890.86833035373,36053.566399746196,20786.689152124163,10880.984263383301,4208.531604735108,1765.7989778331191
0.0094,74862.11341205456,52726.68371069644,35948.64632185673,20729.206288559966,10855.420250078058,4201.234035998679,1763.5076742600088
0.0095,74630.01956568893,52565.27280415404,35845.50197033049,20672.68323343073,10830.269134983724,4194.0482095461075,1761.2486375010908
0.0096,74401.8013184324,52406.56143205923,35744.0852718062,20617.09429539343,10805.52009523029,4186.971306216446,1759.0211158642546
0.0097,74177.35256582336,52250.47589572137,35644.348933023786,20562.41445819742,10781.162685782478,4180.000605685147,1756.8243821073615
0.0098,73956.57523730687,52096.947383337196,35546.24839163727,20508.619871237042,10757.186846518329,4173.133482075137,1754.6577324219165
0.0099,73739.37087173646,51945.907520185945,35449.73980586585,20455.68730598305,10733.582862673373,4166.3673997668475,1752.5204854670128


==> data_SingleIslandField_stretch_tau_O4_k1.0e6_delta0.05_dt4.csv <==
t,n7,n6,n5,n4,n3,n2,n1
0.0,6.633763631081333e7,4.6069323163358815e7,2.9483535343670204e7,1.6584937289725496e7,7.371100653349508e6,1.842384606218114e6,459974.09694537485
0.0001,3.823349548978672e7,2.6544370845037237e7,1.6983078569405995e7,9.547151650279798e6,4.231045443876397e6,1.0413782549536835e6,251517.74513497044
0.0002,3.277365135374794e7,2.2727252572242193e7,1.4552109493587006e7,8.161400535567319e6,3.612820600810817e6,875875.2487181784,193862.97675873636
0.0003,2.8771381304796036e7,1.996977321071897e7,1.2757065611047544e7,7.159682639350535e6,3.147932814069005e6,739029.7206823726,149884.29163864875
0.0004,2.4775431378751546e7,1.718407612777733e7,1.0984666959272895e7,6.150850371751764e6,2.692915415815079e6,617635.7665310348,107213.84631335181
0.0005,2.1222055957740013e7,1.472400161430596e7,9.3952871921902e6,5.25683994937017e6,2.2896622189375325e6,510428.70343444945,71288.7001804621
0.0006,1.7828559987889405e7,1.2351678565398023e7,7.890090350051367e6,4.40477508376241e6,1.9079817952665389e6,408569.47599938436,40851.52395332336
0.0007,1.496852562753545e7,1.0376839484904377e7,6.613577543990416e6,3.684516425389018e6,1.585065125935189e6,322321.9378902488,18237.295396846792
0.0008,1.2381994607685244e7,8.575929485086055e6,5.460337903883058e6,3.0307761022924986e6,1.2926266038125097e6,245689.90678233924,15218.54025328723
0.0009,1.0284676018379288e7,7.117350971032727e6,4.529575454039826e6,2.50721326589285e6,1.0556222327550477e6,183883.85391230613,13537.169251481886
0.001,8.418604031981934e6,5.822439542866636e6,3.702036105738938e6,2.0421906820255967e6,847285.0581081122,130480.74945256708,13395.589746689333
0.0011,6.953179533778102e6,4.8077497326903595e6,3.0501926082601273e6,1.675053092113782e6,683498.3474262595,88743.95623340351,12936.280437679055
0.0012,5.65448687510329e6,3.9071866703902213e6,2.470907144623347e6,1.3494385087439287e6,539135.2520026045,53553.91599635598,12634.004148694088
0.0013,4.658031780084558e6,3.214189966103091e6,2.0271271699790792e6,1.0992051490927292e6,427357.2283315884,43061.92152973509,12342.439262005477
0.0014,3.761462236401974e6,2.590176029698442e6,1.6265640766091698e6,874092.6382993901,327918.3032582947,42155.202369798426,12087.968438215205
0.0015,3.090888853776434e6,2.1243132470879694e6,1.3288334683931964e6,706073.3756107903,252837.55620362726,39798.17720577837,11856.888475230353
0.0016,2.471217840779059e6,1.6932979298113259e6,1.0538462298872734e6,551024.8438180272,184994.52004959714,39426.94289390522,11647.22233169891
0.0017,2.0247508386963126e6,1.3833621801708743e6,854814.3048187874,439288.6448315569,155692.45611812838,37921.960108573985,11455.388075250308
0.0018,1.596069795253586e6,1.0853987071264447e6,665412.3466689605,353668.26714446046,155980.62829641814,37547.444110585144,11278.985869734828
0.0019,1.364740842649951e6,944568.9794864091,601056.8038124617,330416.8904929444,146632.24703443507,36605.059913838944,11115.958940613424
0.002,1.3308686147312045e6,928571.5411613912,592616.715248576,330449.95789845963,146388.867924047,36064.294028156706,10964.640002180533
0.0021,1.2929512819438486e6,894955.1120154349,569852.3923946406,313419.644270082,139214.85973977906,35365.866724523985,10823.641019938426
0.0022,1.2612731413690082e6,877546.7392881098,560350.4687994781,312596.1673194066,139127.02631148137,34821.15395839568,10691.801075510304
0.0023,1.23267428764825e6,853331.2147040636,543782.1848069149,299300.1308440822,133042.41947808894,34249.608188715,10568.139856241387
0.0024,1.2058526804216236e6,836641.40470813,534519.5871132193,298359.81217103667,133354.7288816164,33747.23029805595,10451.823001496474
0.0025,1.1813270265379492e6,817851.5773291927,521562.5269729237,287250.81209631596,128935.75489595115,33255.92325380408,10342.13485252489
0.0026,1.158275824721705e6,802923.1706641085,513241.2765610487,286635.3572381008,128581.63683753225,32803.58062394328,10238.457128998522
0.0027,1.1369654516156064e6,787385.7196155511,502321.448130487,276800.72174235806,125372.46735192598,32370.961597975773,10140.252078977226
0.0028,1.1168904333395949e6,774473.1915434385,495288.7015663888,276743.79822834895,124517.35547962131,31965.13616735277,10047.049074426242
0.0029,1.0981670371190482e6,760814.767808737,485454.78822600056,269199.2523521446,122060.5884643974,31579.113128913392,9958.43386601291
0.003,1.080486017263422e6,749993.8089657121,479835.9137476291,268216.4500510517,120980.32431315012,31213.891333003976,9874.039903742187
0.0031,1.0638787208172681e6,737273.8895673017,470520.0877782721,262332.0325378117,119007.61943761802,30866.41347882124,9793.54127242107
0.0032,1.048156213084219e6,728585.6496191716,466312.8893516633,260734.68751731285,117850.80921653032,30536.07379480346,9716.646897821976
0.0033,1.033304547123505e6,716245.0530546921,457182.7850562572,255995.72158721974,116202.51731448999,30221.16944207264,9643.095759801861
0.0034,1.0192081711171684e6,709610.2632449244,454316.85356796806,254086.9703689697,115046.69372285956,29920.7880774392,9572.652909020022
0.0035,1.0058312401820681e6,697324.5298414921,446401.0769636798,250154.34473683545,113625.9362105624,29633.770321640834,9505.106129659618
0.0036,994046.1714324283,692604.1076174607,443550.9553847969,248114.93583359735,112509.52123192398,29359.245712473916,9440.263125175508
0.0037,980976.9625941049,681771.4061397878,436897.53721715906,244765.97926236226,111255.97760733723,29096.3284149624,9377.949130512354
0.0038,972076.862257392,677216.2363778581,433801.5805391916,242700.9932587886,110196.17296522831,28844.263970123284,9318.004874479997
0.0039,958554.0283863051,667945.4511095608,428091.86473466724,239787.84457255818,109071.06540200183,28602.337595423498,9260.284831532064
0.004,952051.7721756143,663188.3620098165,424907.8158427656,237757.61066771907,108073.78070687254,28369.910980441236,9204.655714284292
0.0041,940289.3153769594,655114.7101805684,419919.1920850989,235179.10294331683,107051.23338163513,28146.3923578433,9150.99516750005
0.0042,933672.6704437971,650320.970953753,416744.1047836903,233216.74426951702,106116.55363124974,27931.243202518024,9099.190631674674
0.0043,923292.3074553335,643183.4234664858,412318.98993036547,230902.1834217015,105178.58359813155,27723.966666286433,9049.138350125508
0.0044,916718.4998852173,638455.053376639,409210.9676060515,229024.3883510124,104303.75244382636,27524.10662066798,9000.742498198339
0.0045,907440.8462234664,632064.4712808036,405235.83316529746,226923.24213611934,103437.33440837274,27331.24193721427,8953.914416821075
0.0046,901007.4135221192,627462.3479324923,402228.1872837154,225136.87310872067,102618.3605343367,27144.984001787656,8908.571935675518
0.0047,892625.7742229976,621679.3216507166,398619.70718502154,223212.1590925916,101813.68169909317,26964.973154539166,8864.638773640028
0.0048,886390.2370766168,617237.8249213832,395730.04486242443,221518.30354648308,101046.1858662668,26790.876243892362,8822.044006115955
0.0049,878749.2546389011,611957.7561380714,392425.8863684765,219742.30489072014,100295.58883157762,26622.38407178431,8780.721590481005
0.005,872743.0769072163,607694.2911948859,389661.93727540615,218138.7535772962,99575.23479279375,26459.2093147698,8740.609942227862
0.0051,865723.9833703508,602837.2931454942,386614.579705647,216490.20953917725,98872.56244000829,26301.084560195904,8701.651555422332
0.0052,859961.7967369687,598758.4773902275,383977.93477741024,214972.96713198267,98195.26191903983,26147.760603911454,8663.79266208351
0.0053,853472.2652994584,594262.4683214783,381150.4742213926,213435.20539571354,97535.44039839695,25999.00489258807,8626.982925790768
0.0054,847957.9328640656,590368.1545762551,378638.98591729684,211999.4050674263,96897.43717242157,25854.600139611746,8591.175165512486
0.0055,841925.0284180572,586184.0800345843,376002.2527475503,210559.0813594086,96276.2023441597,25714.34306951185,8556.32510615981
0.0056,836655.63147976,582469.9746511362,373611.57539889816,209199.53202707236,95674.09322771126,25578.043289913985,8522.39115286515
0.0057,831020.8556445391,578558.4607272397,371142.127397957,207845.76562853437,95087.80531547486,25445.522269023695,8489.334186333728
0.0058,825989.3167380455,575017.8268583971,368866.7035810825,206557.27283053374,94518.52963952669,25316.612411388305,8457.117376981472
0.0059,820705.0801183002,571346.8044874022,366545.4091292598,205281.0434304773,93964.0434286966,25191.15621860818,8425.706015852178
0.006,815901.888294024,567971.5677906875,364379.0980121827,204058.59094924337,93424.85810603319,25069.005527444842,8395.067360542105
0.0061,810928.9650465566,564514.5630508922,362190.12136928714,202852.3103279988,92899.42905116791,24950.020816213495,8365.170494576105
0.0062,806343.3080456472,561296.0258016863,360126.59510237246,201691.59257848436,92387.87831421889,24834.070572920733,8335.986198885532
0.0063,801648.9740802529,558030.9122551328,358056.65904401016,200549.28583940206,91889.0925324931,24721.03071846135,8307.486834147132
0.0064,797269.4772727999,554960.210037902,356089.6485188185,199445.4315452199,91402.97702302504,24610.784079575842,8279.646232937543
0.0065,792826.1299020174,551868.2855631064,354127.49073691893,198360.98055870086,90928.69765156697,24503.219906342558,8252.439600738522
0.0066,788641.3335688261,548936.6743322404,352250.9334527316,197309.8702209903,90466.04513653123,24398.23343013051,8225.843424949184
0.0067,784425.4544754219,546001.9687380374,350386.9001118574,196278.4358206614,90014.37023743523,24295.725457833276,8199.835391144565
0.0068,780424.1164945588,543200.9999684342,348595.02448749606,195276.3106924611,89573.40892935797,24195.601999128517,8174.394305925808
0.0069,776415.4826057627,540409.7488658516,346820.7621591108,194293.64730176193,89142.63777707671,24097.77392350515,8149.5000257389665
0.007,772586.7644638071,537731.370892946,345108.13074097125,193337.0606667341,88721.77255311723,24002.156644391485,8125.13339112899
0.0071,768767.8401426058,535071.6108915742,343416.34984726453,192399.4157413976,88310.37817204747,23908.669827875907,8101.27616595755
0.0072,765101.4149660834,532508.2217306944,341777.87615822343,191485.21267029626,87908.16964002278,23817.237123806717,8077.910981130934
0.0073,761456.8784499042,529969.4752875033,340162.1670602409,190589.24825904283,87514.77611464582,23727.785917217527,8055.021282459633
0.0074,757942.9870938057,527513.9437875301,338593.1157957877,189714.5432716955,87129.92231375814,23640.24709842198,8032.591282294596
0.0075,754459.3575555154,525086.9711184523,337047.8041250878,188857.2736517122,86753.28582090918,23554.554850012475,8010.605914612132
0.0076,751088.8302871765,522732.6377145915,335543.7811014159,188019.42799463007,86384.60628261873,23470.646449416396,7989.050793281059
0.0077,747754.1711585905,520409.23944544344,334063.8126968046,187198.16940724367,86023.59908075312,23388.462085636038,7967.912173225356
0.0078,744518.4268874354,518149.9040729408,332620.74877553596,186394.76899452845,85670.0209641087,23307.944689030308,7947.176914260575
0.0079,741322.1076197095,515922.7627151321,331201.5972019832,185607.09864563195,85323.61776783637,23229.03977302373,7926.832447399027
0.008,738213.1387531555,513752.66495208396,329815.72896618454,184835.93324706008,84984.16379830822,23151.69528680388,7906.86674340258
0.0081,735145.641800546,511615.21637668693,328453.3204465037,184079.65549482536,84651.43010388786,23075.86147806284,7887.268283430347
0.0082,732155.9902591151,509529.0112136657,327121.169441657,183338.6994553597,84325.20807021046,23001.490765098726,7868.026031613169
0.0083,729208.7534007673,507475.3395483025,325811.8213531406,182611.8176433991,84005.2900926275,22928.53761740815,7849.129409393307
0.0084,726331.4815354048,505468.0710441767,324530.17305969703,181899.21223966312,83691.48368584913,22856.958444168307,7830.568271527034
0.0085,723496.7680436416,503492.8219997731,323270.5430906588,181199.90501693988,83383.59964166912,22786.711490070218,7812.332883581695
0.0086,720725.4270022324,501559.89631639153,322036.42636234366,180513.94243936922,83081.46044798405,22717.75673778724,7794.413900867625
0.0087,717996.2179362184,499658.2051683601,320823.4701329713,179840.54368475566,82784.89296929278,22650.055816756536,7776.802348653532
0.0088,715324.8151981775,497795.3639548017,319634.1375424371,179179.65257876163,82493.7334556812,22583.57191764106,7759.489603611126
0.0089,712694.7194153977,495962.79524050816,318465.0729995912,178530.63425049212,82207.8229621134,22518.269712207042,7742.467376361256
0.009,710117.6865956297,494166.0899662176,317317.9823433636,177893.36671132763,81927.01031664849,22454.115278103567,7725.727695098086
0.0091,707580.8650546635,492398.5866456291,316190.2596189367,177267.32409434515,81651.14920379601,22391.076028235617,7709.262890146104
0.0092,705093.0267294245,490664.354247174,315083.05670259637,176652.34399709172,81380.09991288658,22329.120644438903,7693.065579455934
0.0093,702644.1283885045,488958.19455007394,313994.3324215379,176047.98293295526,81113.72743883867,22268.21901510156,7677.128654922122
0.0094,700240.6723758241,487283.0345932826,312924.83515979786,175454.05547411638,80851.90250161999,22208.342176469894,7661.4452694927695
0.0095,697874.7795932898,485634.79515205993,311872.9503940365,174870.18124597784,80594.50027455979,22149.462257402796,7646.008824847018
0.0096,695551.2289432987,484015.54858603183,310839.1342090386,174296.16357679712,80341.40096867256,22091.552427349954,7630.812958811936
0.0097,693263.8106676068,482422.0727529782,309822.0954432234,173731.67118333417,80092.48895301312,22034.58684724181,7615.851539047543
0.0098,691015.9974893724,480855.80226730823,308822.07991172554,173176.50402225723,79847.65307932514,21978.540623279816,7601.118647689512
0.0099,688802.8689231656,479314.1727338209,307838.0425156375,172630.36962949432,79606.78605155218,21923.38976322548,7586.608573624476


==> data_SingleIslandField_stretch_tau_O4_k1.0e7_delta0.05_dt4.csv <==
t,n7,n6,n5,n4,n3,n2,n1
0.0,6.633763631081334e8,4.6069323163358825e8,2.948353534367021e8,1.6584937289725494e8,7.371100653349508e7,1.842384606218114e7,4.599740969453748e6
0.0001,3.825917894712954e8,2.6566207997894657e8,1.7001984595470098e8,9.564579095601393e7,4.248189076874271e7,1.0568361236377034e7,2.6401853954776786e6
0.0002,3.283132482820219e8,2.2773457641911513e8,1.4589780223808125e8,8.194289907712367e7,3.644868153200063e7,9.08482126019281e6,2.2309065112222773e6
0.0003,2.885849746816356e8,2.0040972064796528e8,1.281552856436044e8,7.211050287767668e7,3.1971585950921692e7,7.904609111147609e6,1.9502037326681565e6
0.0004,2.4891293129843405e8,1.7275892294695064e8,1.1059880001226673e8,6.216113449147618e7,2.7557900425939165e7,6.821933163506733e6,1.643068304042486e6
0.0005,2.135704196208358e8,1.4833082956997243e8,9.483596244106138e7,5.3340555300433435e7,2.3638525177899644e7,5.848786471159762e6,1.3700932686387459e6
0.0006,1.7982929018372163e8,1.2473036652855843e8,7.989955507481495e7,4.490218389549424e7,1.990314698364148e7,4.905037540914473e6,1.1129944056823282e6
0.0007,1.5135735746792033e8,1.0508993742892587e8,6.721768502004604e7,3.7766211114381716e7,1.6740356920683596e7,4.1057064682563054e6,903754.7380803565
0.0008,1.255469409255543e8,8.717317353202677e7,5.5727431243168004e7,3.1277073936902415e7,1.386174906920729e7,3.379436843936907e6,717211.0844327771
0.0009,1.046485888450162e8,7.265558380503339e7,4.646584547238528e7,2.6081904858504027e7,1.1529105748191075e7,2.7922437174615916e6,571621.5903034838
0.001,8.60346506516204e7,5.973176627553438e7,3.821841758345011e7,2.1459491014121488e7,9.453869186672525e6,2.2710165942796906e6,449714.2989123267
0.0011,7.142575595699999e7,4.960584933479235e7,3.1728403836424578e7,1.7811866930327676e7,7.836756595802267e6,1.8634258343978364e6,352545.52504333516
0.0012,5.849273978356973e7,4.0619155528813615e7,2.5967235029574227e7,1.456736538228646e7,6.402196725866433e6,1.50056965017508e6,268747.7154988356
0.0013,4.855748740081749e7,3.371416213996782e7,2.1547427197671518e7,1.2079552812127061e7,5.297936559308827e6,1.2248517111585182e6,202234.21498510198
0.0014,3.960020807727631e7,2.747978405357361e7,1.755899395028641e7,9.830412442139184e6,4.303259875960214e6,974720.4392730652,145135.1984272501
0.0015,3.2917441192511708e7,2.2840544148958284e7,1.4588426563160056e7,8.1608034651961e6,3.5604671385977543e6,790709.3936874433,100813.42393736346
0.0016,2.671725829110896e7,1.8526459160944313e7,1.1828433963037284e7,6.605083875469964e6,2.8724444189937674e6,618557.1935515538,91631.56339331274
0.0017,2.2274078938637026e7,1.5445032613289695e7,9.85463981605504e6,5.497079691518268e6,2.3783334138763635e6,496821.42927222286,81879.88860021043
0.0018,1.797329941299633e7,1.24525785855348e7,7.940366497387341e6,4.418249233614124e6,1.90160847651176e6,378696.2480071723,85600.97851069768
0.0019,1.504962195994198e7,1.042688197536832e7,6.642235441615083e6,3.690306293332432e6,1.5760432144477677e6,340223.4099583051,80108.87563960117
0.002,1.3307753841746971e7,9.285724615489421e6,5.932494172997751e6,3.3109114535206724e6,1.4751292004008032e6,337991.8974710269,81181.12710480196
0.0021,1.2914857832212297e7,8.94383298494076e6,5.675035584823512e6,3.102302305696141e6,1.3652474730720273e6,322925.05895923445,77862.10141770227
0.0022,1.259704896938624e7,8.770553169558154e6,5.604863006619081e6,3.1259115018268484e6,1.394249727280004e6,320889.8617423542,77738.46910975315
0.0023,1.2310201465237183e7,8.527476298159182e6,5.412436379808386e6,2.958565588002944e6,1.3014026099243402e6,308564.2005422518,75555.68557921241
0.0024,1.2041069286004534e7,8.356349666996865e6,5.341475509992924e6,2.9775625577690112e6,1.329385526960634e6,306989.1561342036,74930.40801953303
0.0025,1.1794898360521026e7,8.171835199389472e6,5.188634776046494e6,2.836057016675858e6,1.2538277078412992e6,296272.18955859676,73359.91252645497
0.0026,1.1563577227479475e7,8.014495363069169e6,5.124102488223741e6,2.8552894929717253e6,1.275895037301409e6,295386.56977815594,72556.28315736125
0.0027,1.13496575520798e7,7.863880375848093e6,4.995008828277785e6,2.73005946621332e6,1.2201872504397067e6,286662.17339744396,71333.08459104774
0.0028,1.1148233315186886e7,7.7259421429578e6,4.940614753514295e6,2.752323167100112e6,1.2307388509219473e6,285481.9746137235,70496.24083189838
0.0029,1.096030081603508e7,7.594131350870634e6,4.825422105425865e6,2.6563837807951984e6,1.1885569944345895e6,278754.34841567156,69484.64545899256
0.003,1.0782938963261826e7,7.477703881264113e6,4.782745184028127e6,2.6637258655589214e6,1.1918693894942536e6,276869.5103916166,68675.84057246461
0.0031,1.0616269841229543e7,7.355513156497596e6,4.675356006001808e6,2.588714642783683e6,1.1590537039541367e6,271497.4627411944,67804.39040800833
0.0032,1.045859166398305e7,7.260720973281901e6,4.644728541493463e6,2.5862427905782405e6,1.1578651908113535e6,269271.59894850187,67046.30755534343
0.0033,1.030956245718088e7,7.142631577479401e6,4.541398907106057e6,2.526101911753782e6,1.1316528574942653e6,264844.2931403424,66275.58358149133
0.0034,1.0168221571152026e7,7.068530415895365e6,4.52245435035693e6,2.5175880340166097e6,1.127716446166098e6,262489.3519181296,65573.77107306047
0.0035,1.0034006481324388e7,6.951296744327354e6,4.430993226672383e6,2.468218321223282e6,1.1062519289175884e6,258739.90867059823,64880.57619753687
0.0036,9.906400600295717e6,6.896419524087149e6,4.412922726044524e6,2.456092338162634e6,1.1006893956395513e6,256376.67072155958,64233.40654323892
0.0037,9.784761790642874e6,6.77898321072997e6,4.336434553393555e6,2.41472206319405e6,1.082710800289021e6,253128.7254298568,63602.99866720575
0.0038,9.684157650013596e6,6.740877032589092e6,4.313903951648458e6,2.4005125166702103e6,1.0762389636945643e6,250823.69038446835,63006.189561435116
0.0039,9.557972923617987e6,6.638646947860842e6,4.248704852445325e6,2.36518242825187e6,1.06087596065106e6,247958.28490463932,62428.43783098527
0.004,9.482140152769262e6,6.599225117395123e6,4.223706080140577e6,2.3499466870625447e6,1.0539514032562536e6,245745.87078940668,61877.03440016263
0.0041,9.354300823881213e6,6.510589824078834e6,4.1671928412978747e6,2.319225612521823e6,1.0405943042512905e6,243180.87532848294,61344.48200237108
0.0042,9.296917823590714e6,6.469396175672161e6,4.1410155396959297e6,2.303599280126651e6,1.0335060770021224e6,241076.73204108368,60833.674414086825
0.0043,9.184563708244083e6,6.391440043155521e6,4.0913199663013634e6,2.2765041849143403e6,1.0217204954756208e6,238753.98653722965,60340.531253711786
0.0044,9.126160061993144e6,6.349753967854125e6,4.064793910349192e6,2.260888523890211e6,1.0146496196126346e6,236762.95763872057,59865.95048980132
0.0045,9.026198477250848e6,6.2803467162922565e6,4.0205525476824907e6,2.2367018207151336e6,1.0041204625733478e6,234640.17235474105,59407.54471442107
0.0046,8.968004271119174e6,6.238981569766936e6,3.994205981921993e6,2.221345778597419e6,997178.2085862323,232761.04002306602,58965.332980125706
0.0047,8.87813290620187e6,6.176539891170749e6,3.9544062400501175e6,2.1995341744862115e6,987672.6312926899,230806.64042497447,58537.793920905286
0.0048,8.820925539408734e6,6.136002794289839e6,3.928569356453016e6,2.1845876539602964e6,980925.2082599365,229034.9390535028,58124.58406529073
0.0049,8.739403014453946e6,6.079329091954596e6,3.892445848199561e6,2.164747596752619e6,972267.892586708,227224.7423662411,57724.64594562687
0.005,8.683660046072528e6,6.03992586827933e6,3.8673185961503973e6,2.150296142450725e6,965752.4172958935,225554.4139185905,57337.50930462371
0.0051,8.609146551746115e6,5.988098459323081e6,3.83428264222755e6,2.132116786448549e6,957808.906659764,223869.45397442146,56962.381036699386
0.0052,8.555147368778102e6,5.950002652437451e6,3.8099793077444998e6,2.118204230116128e6,951543.7633513315,222293.80967912124,56598.768913798354
0.0053,8.486594812973216e6,5.902300244219704e6,3.7795704880658565e6,2.1014420193913197e6,944209.1003872602,220718.88867825986,56246.04225892548
0.0054,8.434487963095432e6,5.86559864658578e6,3.75614910197526e6,2.088085302416456e6,938200.6819748906,219231.1561756692,55903.73093672058
0.0055,8.371063485486285e6,5.821447786135057e6,3.728001568027406e6,2.0725463164011892e6,931391.5636681567,217753.86206444318,55571.31243983093
0.0056,8.320911400765403e6,5.7861705715266e6,3.7054833759519486e6,2.0597452161793024e6,925638.671194759,216347.48565011748,55248.35493518696
0.0057,8.261943458930781e6,5.745108616305114e6,3.679302127291247e6,2.0452727456414872e6,919287.9580131988,214957.51189693794,54934.41357030896
0.0058,8.21375227068037e6,5.711249347806133e6,3.6576845263045607e6,2.0330162716159602e6,913784.6790947397,213626.3065899109,54629.09856914643
0.0059,8.158692124122449e6,5.672898018853688e6,3.6332284755328153e6,2.0194914494403536e6,907837.495404631,212314.97143212604,54332.02437316657
0.006,8.112431611696095e6,5.640426974282529e6,3.6124936383444234e6,2.0077671759952814e6,902575.0907941398,211053.1913176513,54042.841732816094
0.0061,8.060825415037857e6,5.604473197543221e6,3.5895633480713544e6,1.9950751427069663e6,896986.0130859733,209813.09086869514,53761.21248421824
0.0062,8.016442397509519e6,5.5733462661156e6,3.569683988918474e6,1.9838564938676201e6,891954.1535782526,208615.44803361647,53486.82438596656
0.0063,7.967910684729264e6,5.539528089575132e6,3.548112661073196e6,1.9719056237905042e6,886685.1515475534,207440.2008635176,53219.378381833834
0.0064,7.925338033618306e6,5.5096927201022515e6,3.529055897276571e6,1.9611692639050581e6,881872.7274122713,206301.85665548246,52958.59521094154
0.0065,7.879560413912842e6,5.477788809000259e6,3.5087026539190076e6,1.9498842240722459e6,876891.633031171,205185.91206808967,52704.20878627242
0.0066,7.838723126172443e6,5.44918798592494e6,3.4904325928684142e6,1.9396060798117977e6,872287.2808534709,204102.45365580072,52455.968919850435
0.0067,7.795426701962393e6,5.419009672879255e6,3.471177392761329e6,1.9289225140759428e6,867566.6329555425,203040.945164056,52213.63772433528
0.0068,7.756245988678004e6,5.391584566241708e6,3.4536568610483618e6,1.9190785431091136e6,863159.0748049639,202008.3550837058,51976.99053510689
0.0069,7.715196468309314e6,5.362969750718733e6,3.4353966000567703e6,1.9089410346968968e6,858675.2346181064,200996.9865547678,51745.813828960614
0.007,7.677592496118855e6,5.336661470404787e6,3.418588291891189e6,1.8995077163342235e6,854453.4920968645,200011.60973633765,51519.905335723495
0.0071,7.63858728430455e6,5.30946987509044e6,3.40123377182916e6,1.8898682024734516e6,850185.9571307068,199046.56557234182,51299.072737441005
0.0072,7.602480997314696e6,5.284220616846732e6,3.3851010027895872e6,1.8808228418558214e6,846139.4817630466,198105.07641205261,51083.13343829213
0.0073,7.565343757312132e6,5.258330053946218e6,3.3685745464268485e6,1.8716393647026026e6,842070.3470341631,197182.9497116496,50871.913681081154
0.0074,7.530658067959928e6,5.23408383060492e6,3.353081737448088e6,1.862960271748714e6,838189.0945329211,196282.3205964081,50665.24819314591
0.0075,7.495234393961301e6,5.209387229761962e6,3.337315290821243e6,1.8541959832767865e6,834302.624759553,195400.0549769161,50462.97953870691
0.0076,7.461894938884325e6,5.186090318973841e6,3.3224282672233637e6,1.8458625674319472e6,830577.0919009788,194537.52697002408,50264.957738915116
0.0077,7.428048876795353e6,5.162493337174491e6,3.3073618742610184e6,1.8374849282194998e6,826859.3782031307,193692.36892001232,50071.03976734887
0.0078,7.395984472271654e6,5.140094534831849e6,3.293048037724524e6,1.8294777370588917e6,823280.6147592113,192865.424904305,49881.089185934885
0.0079,7.363595696905835e6,5.117513616530604e6,3.278628602877575e6,1.821457865845109e6,819719.2967884727,192054.88435884443,49694.97573453772
0.008,7.332738586099313e6,5.095964357265447e6,3.2648570161814843e6,1.8137585861726443e6,816278.9009741104,191261.22469276283,49512.57499842786
0.0081,7.3017000918562785e6,5.074325146944279e6,3.251037292324756e6,1.8060707266279734e6,812862.9400587963,190483.0421098738,49333.76806461121
0.0082,7.271986048453365e6,5.053579533975118e6,3.237778704411318e6,1.7986621612347565e6,809553.0433866129,189720.5627158883,49158.44122468388
0.0083,7.242202246212145e6,5.032815567245654e6,3.224516458863284e6,1.791283242318213e6,806272.535905014,188972.68134975297,48986.48568163418
0.0084,7.213570579353948e6,5.01283034115997e6,3.211743289435664e6,1.784149271005088e6,803085.7814308982,188239.45408299277,48817.797286996865
0.0085,7.184955717363812e6,4.992881958296083e6,3.199000612065455e6,1.777058541520792e6,799931.8042037506,187519.99645467525,48652.2762876197
0.0086,7.157349209607517e6,4.9736164252642905e6,3.186686909213854e6,1.7701840726832363e6,796861.3208963473,186814.25156567237,48489.82709400613
0.0087,7.129826055461108e6,4.95442986380562e6,3.1744296349247345e6,1.7633627958369844e6,793825.8022850403,186121.4993564024,48330.35805993982
0.0088,7.103190856144844e6,4.9358457977700075e6,3.1625510152713773e6,1.7567337127276922e6,790865.1774018002,185441.60985212328,48173.781278356415
0.0089,7.076689590230587e6,4.917372430371892e6,3.1507482392068096e6,1.7501649093052908e6,787940.7891787876,184773.98661296815,48020.01238847097
0.009,7.050975080402886e6,4.899433959428799e6,3.1392818172699264e6,1.7437680138768104e6,785084.0399299574,184118.4543226329,47868.97039580915
0.0091,7.0254323623022e6,4.881629650375557e6,3.1279054857235644e6,1.7374362451669243e6,782264.1060652941,183474.51051919465,47720.57750258207
0.0092,7.000591002392984e6,4.864303134395566e6,3.1168297972521298e6,1.7312592014684617e6,779505.6514406662,182841.95368205613,47574.75894880736
0.0093,6.9759491791664455e6,4.847127693671889e6,3.105854360761126e6,1.725150384862026e6,776784.070730211,182220.35369173586,47431.44286254532
0.0094,6.951936347595312e6,4.830381598446932e6,3.0951492833909635e6,1.719181663317236e6,774118.7040589687,181609.49589766582,47290.56011932708
0.0095,6.928142779531467e6,4.813798316373766e6,3.0845514011865593e6,1.7132829149159414e6,771489.8841661025,181009.00664966332,47152.044209625645
0.0096,6.904916607992424e6,4.797603087609075e6,3.074198074756495e6,1.7075117383714137e6,768912.746781143,180418.66697943723,47015.83111407845
0.0097,6.881923091719476e6,4.781578336450763e6,3.063956361862384e6,1.7018112380446263e6,766371.5477185056,179838.14798651173,46881.85918593353
0.0098,6.8594443012568755e6,4.765906276122113e6,3.0539371100100246e6,1.6962275301311756e6,763878.1039511764,179267.23221316485,46750.069040064525
0.0099,6.837206574065051e6,4.7504091676117405e6,3.0440319199083336e6,1.6907144053188981e6,761419.7894281644,178705.62679007387,46620.40344830544

